Finding Convincing Arguments Using Scalable Bayesian Preference Learning

We introduce a scalable Bayesian preference learning method for identifying convincing arguments in the absence of gold-standard rat- ings or rankings. In contrast to previous work, we avoid the need for separate methods to perform quality control on training data, predict rankings and perform pairwise classification. Bayesian approaches are an effective solution when faced with sparse or noisy training data, but have not previously been used to identify convincing arguments. One issue is scalability, which we address by developing a stochastic variational inference method for Gaussian process (GP) preference learning. We show how our method can be applied to predict argument convincingness from crowdsourced data, outperforming the previous state-of-the-art, particularly when trained with small amounts of unreliable data. We demonstrate how the Bayesian approach enables more effective active learning, thereby reducing the amount of data required to identify convincing arguments for new users and domains. While word embeddings are principally used with neural networks, our results show that word embeddings in combination with linguistic features also benefit GPs when predicting argument convincingness.

==> figures/features2/features_POS.tsv <==
# category, feature_name, length-scale
POS	_pos_ngram_V_ADJ	0.9498971977770037	
POS	_pos_ngram_PUNC_NN	0.9740150499959542	
POS	_pos_ngram_PR_PUNC	0.9770367920441775	
POS	_pos_ngram_PP_V_PR	0.9805277405788619	
POS	_pos_ngram_NN_V_ADV	0.9813744199720601	
POS	_pos_ngram_V_PP_PR	0.9819903445128804	
POS	_pos_ngram_PUNC_ART	0.9824329564570506	
POS	_pos_ngram_NN_CONJ	0.9844776761679987	
POS	_pos_ngram_ART_ADJ_NN	0.9854246232443185	
POS	_pos_ngram_ADV_PP	0.9856367514364598	
POS	_pos_ngram_NN_PUNC	0.985857717360102	
POS	_pos_ngram_ADJ_NN_PUNC	0.9864647260795992	
POS	_pos_ngram_PP_PR_V	0.9871164071968245	
POS	_pos_ngram_NP_V	0.9877034917301563	
POS	_pos_ngram_V_V	0.9889535258988303	
POS	_pos_ngram_PP_PP	0.9890302337286618	
POS	_pos_ngram_ADJ_NN	0.9890475497638512	
POS	_pos_ngram_NN_V_V	0.9895233977812827	
POS	_pos_ngram_ADJ_PP_V	0.9905738529497347	
POS	_pos_ngram_V_ADJ_PP	0.9906521784082681	
POS	_pos_ngram_PUNC	0.9907790841939826	
POS	_pos_ngram_PP_V	0.9909960664301796	
POS	_pos_ngram_V_PP_PP	0.9912643009970751	
POS	_pos_ngram_NN_PUNC_ART	0.991302880610116	
POS	_pos_ngram_V_NN	0.9914220429658807	
POS	_pos_ngram_V_PP	0.991493604547259	
POS	_pos_ngram_PP_PR_NN	0.9916943490871055	
POS	_pos_ngram_ADV_V_PP	0.9916988270831546	
POS	_pos_ngram_NN_PP_V	0.9918663874985176	
POS	_pos_ngram_NN_PUNC_NN	0.9919584542833423	
POS	_pos_ngram_ADJ_NN_PP	0.9921107903806741	
POS	_pos_ngram_NN_V	0.9921597286282313	
POS	_pos_ngram_CONJ_NN	0.9921707954975065	
POS	_pos_ngram_V_ADJ_NN	0.9922466181253222	
POS	_pos_ngram_PP_NP	0.9922972078410968	
POS	_pos_ngram_ART_NN_V	0.99249411546142	
POS	_pos_ngram_V_PP_ADJ	0.9925679517236008	
POS	_pos_ngram_CARD	0.9926991057843402	
POS	_pos_ngram_PP_NN_PUNC	0.9928418204705933	
POS	_pos_ngram_PUNC_NN_V	0.992928290858686	
POS	_pos_ngram_V_V_ADJ	0.993075315183573	
POS	_pos_ngram_PP_ADJ_NN	0.9930822901544744	
POS	_pos_ngram_V_ART_ADJ	0.9932769514665422	
POS	_pos_ngram_V_PR_PUNC	0.9933404564525853	
POS	_pos_ngram_V_ADV	0.9935547174427655	
POS	_pos_ngram_O_O	0.9936987516512797	
POS	_pos_ngram_CARD_NN	0.9937471058171002	
POS	_pos_ngram_PR_ADV	0.994201973095624	
POS	_pos_ngram_NP_PP	0.9942159406389743	
POS	_pos_ngram_ADJ	0.9945400326055758	
POS	_pos_ngram_V	0.9945556754834808	
POS	_pos_ngram_PP_V_ADJ	0.9948794716845202	
POS	_pos_ngram_PR_V_ART	0.995067625929126	
POS	_pos_ngram_V_ADV_ADV	0.9951172955883587	
POS	_pos_ngram_PP_NN_NN	0.9954160260808369	
POS	_pos_ngram_V_V_NN	0.9956814273106339	
POS	_pos_ngram_PP	0.9957106026796885	
POS	_pos_ngram_NN	0.995735454061372	
POS	_pos_ngram_NN_ADJ	0.995735485683727	
POS	_pos_ngram_PP_ADJ	0.9958577432754989	
POS	_pos_ngram_NN_V_PP	0.9959554535222542	
POS	_pos_ngram_PP_V_V	0.9960057236606714	
POS	_pos_ngram_PR_NN_PP	0.9960089029627136	
POS	_pos_ngram_CONJ_PR	0.996025208174015	
POS	_pos_ngram_V_ADV_PP	0.9960277612497119	
POS	_pos_ngram_CONJ	0.9960596814323331	
POS	_pos_ngram_ADV_V_PUNC	0.9960634655958233	
POS	_pos_ngram_ADJ_PP	0.9961939955262296	
POS	_pos_ngram_NN_CONJ_NN	0.9962025410127747	
POS	_pos_ngram_PR_V_PR	0.9962286234829527	
POS	_pos_ngram_NN_PP_ADV	0.9962874253797942	
POS	_pos_ngram_V_ADV_PR	0.9966241900030349	
POS	_pos_ngram_PUNC_ART_NN	0.9966466302088517	
POS	_pos_ngram_ART	0.9966501506859069	
POS	_pos_ngram_V_PP_NP	0.9968077162185616	
POS	_pos_ngram_NP_V_ART	0.9968196758910899	
POS	_pos_ngram_V_V_ART	0.996898284493913	
POS	_pos_ngram_ART_NP	0.9969973291608781	
POS	_pos_ngram_PUNC_ART_V	0.9970060201076884	
POS	_pos_ngram_NN_O	0.9970446707059925	
POS	_pos_ngram_PP_PR_PUNC	0.9970537096228128	
POS	_pos_ngram_V_NN_PP	0.9970751349669532	
POS	_pos_ngram_NP_NP	0.9970914172619431	
POS	_pos_ngram_PR	0.9971416628171925	
POS	_pos_ngram_NN_PUNC_ADV	0.997286485920436	
POS	_pos_ngram_PR_V_ADJ	0.9973255293826282	
POS	_pos_ngram_ART_ADJ	0.997336313913489	
POS	_pos_ngram_CONJ_NN_PUNC	0.9973576138678869	
POS	_pos_ngram_PUNC_NP	0.9973750631487395	
POS	_pos_ngram_PUNC_NP_V	0.9973778805068161	
POS	_pos_ngram_PUNC_V	0.9975382798955952	
POS	_pos_ngram_PP_V_PUNC	0.9975609441390427	
POS	_pos_ngram_PP_PR	0.9976234511290162	
POS	_pos_ngram_PP_ART_NP	0.9976428226985948	
POS	_pos_ngram_PR_PUNC_PR	0.9976455031613793	
POS	_pos_ngram_V_CONJ	0.9976571513927215	
POS	_pos_ngram_NN_PUNC_V	0.9976736447027896	
POS	_pos_ngram_ADV_ADV_V	0.997727349930517	
POS	_pos_ngram_NN_PP_NP	0.9977423906935172	
POS	_pos_ngram_PUNC_NN_CONJ	0.9978061211304713	
POS	_pos_ngram_ADJ_NN_CONJ	0.9979227754341948	
POS	_pos_ngram_ADJ_PR	0.9979444869343095	
POS	_pos_ngram_O_V	0.998080583052217	
POS	_pos_ngram_PR_ADJ_PP	0.9980956893828472	
POS	_pos_ngram_ART_NN	0.9981217014473911	
POS	_pos_ngram_ADV_ADV	0.9981229513422949	
POS	_pos_ngram_ADJ_CONJ_ADJ	0.998123128604177	
POS	_pos_ngram_PP_PP_ART	0.9981608756933266	
POS	_pos_ngram_ADV_PP_PR	0.9981689615929863	
POS	_pos_ngram_CONJ_ADJ	0.9982022851261894	
POS	_pos_ngram_NN_ADJ_NN	0.9982134757334704	
POS	_pos_ngram_ART_V_V	0.9982355947787871	
POS	_pos_ngram_NN_ADV	0.9982541385054862	
POS	_pos_ngram_ART_CARD	0.9983243462025962	
POS	_pos_ngram_CONJ_V_NN	0.9983599049342544	
POS	_pos_ngram_ART_V_PR	0.9983972147882347	
POS	_pos_ngram_ADV_PUNC	0.9984117223154918	
POS	_pos_ngram_ART_ADJ_ADJ	0.9984176412785002	
POS	_pos_ngram_ADV_PUNC_ADV	0.998427260276514	
POS	_pos_ngram_CONJ_V	0.9984343821267248	
POS	_pos_ngram_PP_NP_V	0.9984959002372467	
POS	_pos_ngram_CONJ_ART_NN	0.9985095284396198	
POS	_pos_ngram_V_PP_ART	0.9985140507848822	
POS	_pos_ngram_CONJ_ADV_V	0.9985454054163355	
POS	_pos_ngram_NP	0.9985591320680323	
POS	_pos_ngram_ART_NN_PP	0.9985899732547923	
POS	_pos_ngram_ADV_PP_V	0.9986124468260886	
POS	_pos_ngram_NP_ADV	0.9986305549912293	
POS	_pos_ngram_ADV_PUNC_ART	0.9986408995777352	
POS	_pos_ngram_NN_CONJ_ART	0.9986479055319849	
POS	_pos_ngram_ADJ_PUNC	0.9986484201260563	
POS	_pos_ngram_ART_V_ADJ	0.9986521226789463	
POS	_pos_ngram_PR_NN_PUNC	0.9986660205770665	
POS	_pos_ngram_NN_ART_ADJ	0.9986784176632207	
POS	_pos_ngram_NN_ADV_PR	0.9987097115226795	
POS	_pos_ngram_V_ART	0.99875354686435	
POS	_pos_ngram_CONJ_PP_PR	0.998785271427794	
POS	_pos_ngram_PUNC_PP_PR	0.9988114458171538	
POS	_pos_ngram_NN_NN_NN	0.9988210039745514	
POS	_pos_ngram_NN_ADV_PUNC	0.9988829908919226	
POS	_pos_ngram_CARD_NN_PUNC	0.9989037966792207	
POS	_pos_ngram_ART_V	0.9989038216362662	
POS	_pos_ngram_ART_ART	0.998932066146043	
POS	_pos_ngram_NN_V_PR	0.9989359648152751	
POS	_pos_ngram_PUNC_ADJ	0.9989593803671278	
POS	_pos_ngram_ADJ_V	0.9989690217064187	
POS	_pos_ngram_PUNC_PP_ADJ	0.9989747060537569	
POS	_pos_ngram_ADV_PUNC_NN	0.9989757425042274	
POS	_pos_ngram_ADV	0.9989823591680203	
POS	_pos_ngram_PR_V	0.9989924195569884	
POS	_pos_ngram_CONJ_ADV	0.9990414360103829	
POS	_pos_ngram_ART_NP_NP	0.9990469350374184	
POS	_pos_ngram_ART_ART_NN	0.9990597057269595	
POS	_pos_ngram_V_NP_NP	0.999060462152537	
POS	_pos_ngram_ADJ_NN_PR	0.9990614298036548	
POS	_pos_ngram_V_O	0.9990641863903627	
POS	_pos_ngram_ADV_V_V	0.9990725544541383	
POS	_pos_ngram_V_ADV_CONJ	0.9990816247108254	
POS	_pos_ngram_ADJ_PP_ADJ	0.9990939072578578	
POS	_pos_ngram_NN_NN_CONJ	0.9990949635161963	
POS	_pos_ngram_V_V_PR	0.9990977375266892	
POS	_pos_ngram_V_PR	0.9990993031186779	
POS	_pos_ngram_PUNC_CONJ_NN	0.9991004544564017	
POS	_pos_ngram_PUNC_ADV_PP	0.9991065114040385	
POS	_pos_ngram_PP_PP_NN	0.9991188802478173	
POS	_pos_ngram_PP_ART_PP	0.9991249697005617	
POS	_pos_ngram_ART_O	0.9991579217485039	
POS	_pos_ngram_NP_PP_ART	0.9991610516351181	
POS	_pos_ngram_NP_PUNC_PR	0.9991700643257306	
POS	_pos_ngram_ADV_PUNC_PR	0.9991707845074032	
POS	_pos_ngram_NN_PR_V	0.9991746525079932	
POS	_pos_ngram_V_NN_O	0.999174866327933	
POS	_pos_ngram_V_PR_ART	0.999176963204335	
POS	_pos_ngram_NN_PR_NN	0.9991804115553691	
POS	_pos_ngram_CONJ_ADJ_NN	0.9991823531691336	
POS	_pos_ngram_PP_V_ADV	0.9991877839551659	
POS	_pos_ngram_CARD_NN_PP	0.9992066201347958	
POS	_pos_ngram_PP_PUNC_PP	0.9992187876574763	
POS	_pos_ngram_ADV_ADV_PP	0.9992202158362593	
POS	_pos_ngram_ART_PP	0.9992216625470391	
POS	_pos_ngram_PR_ADV_V	0.9992260775039522	
POS	_pos_ngram_PUNC_PP_V	0.9992267543515204	
POS	_pos_ngram_PP_PR_ADV	0.999228190012565	
POS	_pos_ngram_V_CONJ_PR	0.999250121710106	
POS	_pos_ngram_PP_NP_PUNC	0.9992558399849827	
POS	_pos_ngram_CONJ_PR_NN	0.9992679507491854	
POS	_pos_ngram_NN_PP_ADJ	0.9992691082141208	
POS	_pos_ngram_V_V_V	0.9992702064106755	
POS	_pos_ngram_PUNC_CONJ_ADV	0.9992726131925098	
POS	_pos_ngram_ADJ_PUNC_ADV	0.9992736787816963	
POS	_pos_ngram_NN_CONJ_PR	0.9992741302748085	
POS	_pos_ngram_ADJ_PP_NN	0.9992826071693319	
POS	_pos_ngram_NP_NP_NP	0.9992917513602994	
POS	_pos_ngram_V_NP_PP	0.9992935212662128	
POS	_pos_ngram_ART_NN_O	0.9993034806525184	
POS	_pos_ngram_ADV_CONJ	0.9993051038927806	
POS	_pos_ngram_ART_NN_CONJ	0.9993113958612281	
POS	_pos_ngram_V_ADV_PUNC	0.9993125292152933	
POS	_pos_ngram_V_NN_NN	0.9993181889458229	
POS	_pos_ngram_PP_O	0.9993192538065628	
POS	_pos_ngram_PP_ART_PUNC	0.9993218715509353	
POS	_pos_ngram_PR_ADJ_PUNC	0.9993327924669634	
POS	_pos_ngram_ART_CARD_NN	0.999345382958986	
POS	_pos_ngram_V_ADJ_ADJ	0.9993501703910992	
POS	_pos_ngram_NN_PP	0.9993508251563961	
POS	_pos_ngram_NP_PP_V	0.9993542597604623	
POS	_pos_ngram_CONJ_NN_V	0.9993556056040326	
POS	_pos_ngram_ADV_ADJ_PP	0.9993567310005893	
POS	_pos_ngram_V_V_ADV	0.9993597858723099	
POS	_pos_ngram_PUNC_PP_NN	0.9993599669477875	
POS	_pos_ngram_NN_ADV_ADV	0.9993714068128963	
POS	_pos_ngram_PR_NN_CONJ	0.9993754239456883	
POS	_pos_ngram_NN_NN_V	0.9993762798579187	
POS	_pos_ngram_PR_V_CONJ	0.9993780920549146	
POS	_pos_ngram_ADV_V_ART	0.9993815245191688	
POS	_pos_ngram_PR_PP_ADJ	0.9993867727360856	
POS	_pos_ngram_V_CONJ_V	0.9993897637202249	
POS	_pos_ngram_PP_V_ART	0.9993909785394204	
POS	_pos_ngram_PR_ART_NN	0.9993984914282544	
POS	_pos_ngram_V_NN_ADV	0.9994007754676162	
POS	_pos_ngram_PR_V_NN	0.9994077596206005	
POS	_pos_ngram_O_PUNC	0.9994119701012538	
POS	_pos_ngram_ADJ_ADV_V	0.9994169454893054	
POS	_pos_ngram_CONJ_PR_V	0.9994178276802541	
POS	_pos_ngram_CONJ_ART	0.9994204168683783	
POS	_pos_ngram_ADV_ART_ADJ	0.9994220484732962	
POS	_pos_ngram_ART_V_ART	0.9994314623001923	
POS	_pos_ngram_PR_V_PUNC	0.9994409135859638	
POS	_pos_ngram_ADV_NN	0.9994456353412906	
POS	_pos_ngram_PUNC_V_PP	0.9994505874805283	
POS	_pos_ngram_O_O_O	0.9994609085324553	
POS	_pos_ngram_NN_V_PUNC	0.9994642779036385	
POS	_pos_ngram_ADJ_PR_V	0.9994670971422834	
POS	_pos_ngram_PUNC_NN_NN	0.9994687242760449	
POS	_pos_ngram_PUNC_NN_PP	0.9994812042265366	
POS	_pos_ngram_V_PR_ADV	0.9994842292031823	
POS	_pos_ngram_NN_ADV_ADJ	0.999486300635984	
POS	_pos_ngram_PR_CONJ_V	0.9994875888648608	
POS	_pos_ngram_O_V_PR	0.999487842658948	
POS	_pos_ngram_NN_NN_PUNC	0.9994907969942121	
POS	_pos_ngram_PP_PR_CONJ	0.9994919048813887	
POS	_pos_ngram_PP_PR_PP	0.9994924202623834	
POS	_pos_ngram_V_ART_O	0.9994928326030887	
POS	_pos_ngram_O_V_V	0.9994934596664639	
POS	_pos_ngram_NN_V_CONJ	0.9994943217347346	
POS	_pos_ngram_PP_PP_PUNC	0.9994959259083164	
POS	_pos_ngram_PUNC_ADV_V	0.9994982139095929	
POS	_pos_ngram_V_ART_NN	0.9995060027827882	
POS	_pos_ngram_V_V_PP	0.999509228475163	
POS	_pos_ngram_PP_PP_PR	0.9995120911741677	
POS	_pos_ngram_ADV_ADJ_PR	0.999516229085855	
POS	_pos_ngram_O_PP	0.9995162974765893	
POS	_pos_ngram_PP_ADV_PUNC	0.9995227963850042	
POS	_pos_ngram_PR_PP_PR	0.9995230109239781	
POS	_pos_ngram_V_PUNC_PP	0.9995285633888547	
POS	_pos_ngram_ART_NN_PR	0.9995310802780709	
POS	_pos_ngram_ART_NP_PP	0.9995316788701377	
POS	_pos_ngram_ADJ_ADV	0.9995358112857786	
POS	_pos_ngram_PP_NN_CONJ	0.9995398100882446	
POS	_pos_ngram_PP_NN_O	0.9995403343957611	
POS	_pos_ngram_V_ADV_ART	0.9995410269665814	
POS	_pos_ngram_PR_ART_V	0.9995463815155692	
POS	_pos_ngram_ADV_PR_ADV	0.9995489127972738	
POS	_pos_ngram_O_NN_PP	0.999551404282785	
POS	_pos_ngram_PP_NN_ART	0.999552136128599	
POS	_pos_ngram_PR_PUNC_NN	0.9995533344473918	
POS	_pos_ngram_ADV_V_O	0.9995541591506996	
POS	_pos_ngram_CONJ_PP	0.9995547131777393	
POS	_pos_ngram_V_NP	0.9995671795382947	
POS	_pos_ngram_NP_CONJ	0.999571081401734	
POS	_pos_ngram_NN_O_PP	0.9995735704894043	
POS	_pos_ngram_ADV_ADV_PUNC	0.9995742445995957	
POS	_pos_ngram_PR_NN_ADV	0.99957465135529	
POS	_pos_ngram_PR_NN_ADJ	0.9995748051370112	
POS	_pos_ngram_ADJ_PUNC_ADJ	0.9995758143210874	
POS	_pos_ngram_PUNC_PP_ART	0.9995762348634291	
POS	_pos_ngram_PR_NN_PR	0.9995803279070392	
POS	_pos_ngram_PP_ADV_PR	0.9995904597292427	
POS	_pos_ngram_NN_ART_NN	0.9995905452217577	
POS	_pos_ngram_ADV_ADJ_NN	0.9995933720216987	
POS	_pos_ngram_PUNC_CONJ_PP	0.9995945973231969	
POS	_pos_ngram_V_PUNC_PR	0.9995974095814851	
POS	_pos_ngram_PP_ART_ART	0.9996067129210827	
POS	_pos_ngram_ADJ_NP_NN	0.9996095513786383	
POS	_pos_ngram_NP_PUNC_ART	0.9996124344671703	
POS	_pos_ngram_NN_PR	0.9996140098143137	
POS	_pos_ngram_NP_O_NN	0.9996159532829647	
POS	_pos_ngram_PP_ADV	0.9996195961315827	
POS	_pos_ngram_PR_PUNC_CONJ	0.9996234328094582	
POS	_pos_ngram_PP_NN_ADV	0.9996260321000767	
POS	_pos_ngram_PR_PR	0.9996271713637537	
POS	_pos_ngram_ART_PUNC_PR	0.9996298744965959	
POS	_pos_ngram_ADJ_NN_ADJ	0.9996305679353437	
POS	_pos_ngram_O_PUNC_CONJ	0.9996315060241215	
POS	_pos_ngram_NN_V_CARD	0.9996340135998801	
POS	_pos_ngram_NP_PR_V	0.999634596096399	
POS	_pos_ngram_ART_PUNC	0.9996381878303415	
POS	_pos_ngram_O_ART_NN	0.9996396356710466	
POS	_pos_ngram_PR_NN_NN	0.9996405500429612	
POS	_pos_ngram_PR_PP_PUNC	0.999640839306107	
POS	_pos_ngram_PP_NN_NP	0.9996434259718192	
POS	_pos_ngram_ART_V_ADV	0.9996490015128755	
POS	_pos_ngram_V_ART_CARD	0.9996496857805051	
POS	_pos_ngram_NN_V_O	0.9996511432997576	
POS	_pos_ngram_ADV_PP_ART	0.9996558099790083	
POS	_pos_ngram_ADJ_NP	0.9996601472283517	
POS	_pos_ngram_NN_NP_NP	0.9996610199070108	
POS	_pos_ngram_CONJ_V_PR	0.9996615944622089	
POS	_pos_ngram_NP_NP_V	0.9996628535424354	
POS	_pos_ngram_PR_V_NP	0.9996689001501828	
POS	_pos_ngram_PR_PP_PP	0.9996693412013229	
POS	_pos_ngram_PR_PUNC_ART	0.9996701959586964	
POS	_pos_ngram_NN_PUNC_NP	0.9996716718724545	
POS	_pos_ngram_PR_PP_ADV	0.9996732740332215	
POS	_pos_ngram_PR_PR_NN	0.9996766756248772	
POS	_pos_ngram_NN_PP_PR	0.9996774259813266	
POS	_pos_ngram_ART_PP_ART	0.9996777160214041	
POS	_pos_ngram_O_PUNC_PR	0.9996789975103774	
POS	_pos_ngram_NP_V_NP	0.9996832078330259	
POS	_pos_ngram_ADV_ADV_ADV	0.9996835331602657	
POS	_pos_ngram_ADV_PP_NN	0.9996917627094218	
POS	_pos_ngram_NN_NN_ART	0.9996923357631496	
POS	_pos_ngram_V_NN_V	0.9996932368734711	
POS	_pos_ngram_ART_O_ADV	0.9996961605287794	
POS	_pos_ngram_PUNC_CARD_ADJ	0.9996961605287794	
POS	_pos_ngram_NP_ADV_NN	0.9996961605287794	
POS	_pos_ngram_NP_V_ADV	0.9996963935709406	
POS	_pos_ngram_CONJ_V_PP	0.9996965143530387	
POS	_pos_ngram_ADV_V_NP	0.9996974107407908	
POS	_pos_ngram_NN_NN_ADV	0.9996974861280515	
POS	_pos_ngram_PP_CONJ	0.9996983195951646	
POS	_pos_ngram_PUNC_PR_ADV	0.9996985538256024	
POS	_pos_ngram_O_PUNC_ART	0.9997029803995388	
POS	_pos_ngram_PUNC_PR_ADJ	0.9997081879096333	
POS	_pos_ngram_NN_NP	0.9997089142347761	
POS	_pos_ngram_PR_O	0.9997144040958428	
POS	_pos_ngram_PUNC_ADJ_NN	0.9997166337456089	
POS	_pos_ngram_NN_NN_O	0.999717904158979	
POS	_pos_ngram_PR_ADV_PP	0.9997206693392295	
POS	_pos_ngram_CONJ_ART_V	0.9997208102858351	
POS	_pos_ngram_V_O_O	0.9997220066436494	
POS	_pos_ngram_ADV_NN_ADV	0.9997223553999064	
POS	_pos_ngram_CARD_ADJ	0.999725822107673	
POS	_pos_ngram_V_NN_CONJ	0.9997270691351108	
POS	_pos_ngram_PUNC_CARD_NN	0.9997281699640059	
POS	_pos_ngram_ADJ_PUNC_CONJ	0.9997315751601651	
POS	_pos_ngram_NN_PR_PP	0.9997317558472952	
POS	_pos_ngram_O_ADJ_O	0.9997337735713551	
POS	_pos_ngram_PUNC_ART_O	0.9997340559286012	
POS	_pos_ngram_ART_O_NN	0.9997349790487465	
POS	_pos_ngram_ADJ_NN_ADV	0.9997366721282172	
POS	_pos_ngram_NP_V_V	0.9997366946792692	
POS	_pos_ngram_O_ADV_PUNC	0.9997374764854641	
POS	_pos_ngram_O_PUNC_NN	0.9997400893904494	
POS	_pos_ngram_NN_PUNC_CARD	0.9997413436824416	
POS	_pos_ngram_V_ADJ_ADV	0.9997451818534164	
POS	_pos_ngram_O_CARD_NN	0.9997481021455966	
POS	_pos_ngram_ADJ_CONJ_ADV	0.9997481182621171	
POS	_pos_ngram_NN_PR_PUNC	0.9997485177609594	
POS	_pos_ngram_CONJ_NP_CONJ	0.9997508508105162	
POS	_pos_ngram_PUNC_PP_PP	0.9997522072339431	
POS	_pos_ngram_NP_V_PP	0.9997528907330088	
POS	_pos_ngram_ADV_V_NN	0.999753612272999	
POS	_pos_ngram_PUNC_ADJ_PUNC	0.9997556071544391	
POS	_pos_ngram_V_PP_ADV	0.9997557525723947	
POS	_pos_ngram_PUNC_ART_ADJ	0.9997563432143437	
POS	_pos_ngram_NP_NP_ADV	0.9997586550861831	
POS	_pos_ngram_ART_O_O	0.9997590993304897	
POS	_pos_ngram_NP_PUNC_V	0.999759868505015	
POS	_pos_ngram_ART_ADV_V	0.9997623662771857	
POS	_pos_ngram_ADV_O_PUNC	0.9997631325411783	
POS	_pos_ngram_NN_O_CARD	0.9997639792228652	
POS	_pos_ngram_V_ADJ_CONJ	0.9997690442020002	
POS	_pos_ngram_CONJ_O	0.9997707397111764	
POS	_pos_ngram_NP_NN_PUNC	0.9997710835830832	
POS	_pos_ngram_V_PUNC_NP	0.9997721462284135	
POS	_pos_ngram_PP_ADJ_PUNC	0.9997750418788515	
POS	_pos_ngram_PUNC_PUNC_ADV	0.9997768439767676	
POS	_pos_ngram_NN_NN_ADJ	0.9997782974825503	
POS	_pos_ngram_PP_NP_PP	0.9997806240039967	
POS	_pos_ngram_O_PP_ART	0.9997806354244831	
POS	_pos_ngram_NP_PUNC_NP	0.9997820827660101	
POS	_pos_ngram_NN_PUNC_CONJ	0.9997832010457355	
POS	_pos_ngram_PR_ADV_PR	0.9997838658068906	
POS	_pos_ngram_ADV_V_CONJ	0.9997855617416225	
POS	_pos_ngram_ADJ_CONJ_PR	0.9997861058291653	
POS	_pos_ngram_V_ART_PR	0.9997867711206743	
POS	_pos_ngram_PP_O_NN	0.9997893559199271	
POS	_pos_ngram_CARD_ADJ_NN	0.9997905755748576	
POS	_pos_ngram_CARD_V_ART	0.9997921408842869	
POS	_pos_ngram_V_ADV_NN	0.9997921848363044	
POS	_pos_ngram_ADV_NN_V	0.9997928053749003	
POS	_pos_ngram_O_PR	0.9997928405977727	
POS	_pos_ngram_ART_PP_PR	0.9997949637586266	
POS	_pos_ngram_V_ART_PUNC	0.9997952142571315	
POS	_pos_ngram_O_V_NN	0.9997960201070368	
POS	_pos_ngram_V_NN_ADJ	0.9997975024545933	
POS	_pos_ngram_ART_ADJ_PR	0.9997975363932236	
POS	_pos_ngram_ART_NN_ART	0.999799144817036	
POS	_pos_ngram_PUNC_V_ART	0.9998005823667218	
POS	_pos_ngram_PUNC_NP_NN	0.9998016247713654	
POS	_pos_ngram_V_CARD	0.9998017909994059	
POS	_pos_ngram_V_NP_V	0.9998018763874048	
POS	_pos_ngram_V_ART_ART	0.9998032749430266	
POS	_pos_ngram_CONJ_NP	0.9998038615261043	
POS	_pos_ngram_NP_NP_PUNC	0.999804021423245	
POS	_pos_ngram_O_ADV_PR	0.9998095225755469	
POS	_pos_ngram_NN_ADJ_PUNC	0.999810327547132	
POS	_pos_ngram_O_O_V	0.9998128701954341	
POS	_pos_ngram_NN_O_ADV	0.999813880200206	
POS	_pos_ngram_CARD_PUNC	0.9998139193464791	
POS	_pos_ngram_NN_NN_PR	0.9998140322345869	
POS	_pos_ngram_V_V_NP	0.999816104917915	
POS	_pos_ngram_PUNC_CONJ_NP	0.9998161797811385	
POS	_pos_ngram_PUNC_V_ADV	0.9998175301102978	
POS	_pos_ngram_ADV_PP_PP	0.9998186341565758	
POS	_pos_ngram_ADJ_PUNC_CARD	0.9998226141182913	
POS	_pos_ngram_ART_V_NN	0.9998242203206342	
POS	_pos_ngram_PUNC_ADV_PUNC	0.999824384380857	
POS	_pos_ngram_PP_ART_CARD	0.9998245027133548	
POS	_pos_ngram_V_PUNC_O	0.9998255424072185	
POS	_pos_ngram_ART_PP_NN	0.9998263448217164	
POS	_pos_ngram_PP_PP_V	0.999826525361596	
POS	_pos_ngram_NN_PR_PR	0.9998281908968382	
POS	_pos_ngram_PUNC_ADJ_PP	0.9998283152405782	
POS	_pos_ngram_PR_ART	0.9998288486488229	
POS	_pos_ngram_CONJ_V_ART	0.9998301264304736	
POS	_pos_ngram_PUNC_ADV_NP	0.9998306286950189	
POS	_pos_ngram_PP_NN_CARD	0.99983166662697	
POS	_pos_ngram_NP_NN_V	0.9998339528684479	
POS	_pos_ngram_PR_ADJ_NN	0.9998349562538845	
POS	_pos_ngram_ADV_PR_PP	0.9998368442708363	
POS	_pos_ngram_PP_PR_ART	0.9998369518659349	
POS	_pos_ngram_PUNC_V_ADJ	0.9998370244204825	
POS	_pos_ngram_PP_PUNC	0.9998374398159416	
POS	_pos_ngram_ADV_CARD_PUNC	0.9998398999825093	
POS	_pos_ngram_CONJ_ADJ_PUNC	0.9998399566299975	
POS	_pos_ngram_ART_NN_ADV	0.9998407133556804	
POS	_pos_ngram_NP_V_NN	0.9998409758610556	
POS	_pos_ngram_PP_V_NP	0.9998411881985497	
POS	_pos_ngram_PP_PP_NP	0.999841453790391	
POS	_pos_ngram_CONJ_ADV_ADJ	0.999841634873009	
POS	_pos_ngram_ADV_PUNC_PP	0.9998421213625838	
POS	_pos_ngram_V_PUNC_CONJ	0.9998430211885315	
POS	_pos_ngram_NN_CONJ_ADV	0.999843118606381	
POS	_pos_ngram_PR_CONJ	0.999844553461938	
POS	_pos_ngram_ADJ_PUNC_NN	0.9998450044743217	
POS	_pos_ngram_PP_NN_ADJ	0.9998460107401594	
POS	_pos_ngram_ADV_CONJ_V	0.9998489323451446	
POS	_pos_ngram_ADJ_V_ADV	0.9998494686710903	
POS	_pos_ngram_NN_O_V	0.9998498584274559	
POS	_pos_ngram_CONJ_V_V	0.9998500617347069	
POS	_pos_ngram_ADV_NN_PR	0.9998509897501151	
POS	_pos_ngram_CONJ_CARD	0.999852583192299	
POS	_pos_ngram_ART_ADV_ADJ	0.9998532372234259	
POS	_pos_ngram_NP_PP_NP	0.9998542071200911	
POS	_pos_ngram_ADJ_PP_CONJ	0.9998556313770404	
POS	_pos_ngram_PR_PUNC_PP	0.9998566169555199	
POS	_pos_ngram_ADV_PUNC_ADJ	0.9998571687004804	
POS	_pos_ngram_V_ART_PP	0.9998572359399367	
POS	_pos_ngram_ADJ_PR_ADV	0.9998598352447667	
POS	_pos_ngram_ADV_PP_O	0.9998605126774134	
POS	_pos_ngram_V_ADJ_ART	0.9998617399993156	
POS	_pos_ngram_NP_PP_PR	0.9998619731803284	
POS	_pos_ngram_CARD_V	0.9998645416174664	
POS	_pos_ngram_PP_CARD	0.9998654341375348	
POS	_pos_ngram_CARD_PUNC_ADV	0.9998657423060126	
POS	_pos_ngram_ADV_ART_O	0.9998663582408458	
POS	_pos_ngram_ADJ_ART	0.999866510369061	
POS	_pos_ngram_PP_ADV_PP	0.9998691858966229	
POS	_pos_ngram_ADJ_CONJ_ART	0.9998695007471838	
POS	_pos_ngram_PUNC_CONJ_O	0.9998698684158687	
POS	_pos_ngram_O_NN_ADV	0.9998721673679343	
POS	_pos_ngram_CONJ_ADV_PUNC	0.9998728366915899	
POS	_pos_ngram_PR_ADV_ADV	0.9998735916479007	
POS	_pos_ngram_ART_NP_CONJ	0.9998738909693449	
POS	_pos_ngram_ADJ_ART_NN	0.9998742495972645	
POS	_pos_ngram_ADV_PR_NN	0.9998745109656975	
POS	_pos_ngram_V_ADJ_V	0.9998745248763802	
POS	_pos_ngram_V_CARD_NN	0.9998747765032677	
POS	_pos_ngram_PUNC_ART_ADV	0.9998757724967895	
POS	_pos_ngram_PUNC_ADJ_NP	0.9998764841548506	
POS	_pos_ngram_O_NN_NN	0.999876906467034	
POS	_pos_ngram_PP_CARD_NN	0.9998781981218912	
POS	_pos_ngram_O_ADJ	0.9998789366765586	
POS	_pos_ngram_ADV_V	0.9998804056540032	
POS	_pos_ngram_ADJ_V_V	0.999880567042354	
POS	_pos_ngram_PR_NP	0.9998811193065166	
POS	_pos_ngram_PUNC_O_PR	0.9998831295277512	
POS	_pos_ngram_CARD_NN_V	0.9998851437245726	
POS	_pos_ngram_ADJ_CONJ_NN	0.9998852769756429	
POS	_pos_ngram_CARD_PR_V	0.9998854387452203	
POS	_pos_ngram_CARD_PR	0.9998854387452203	
POS	_pos_ngram_PP_PUNC_ADV	0.9998854574121415	
POS	_pos_ngram_PR_ART_ADJ	0.9998870529306021	
POS	_pos_ngram_PUNC_NN_ART	0.99988753848238	
POS	_pos_ngram_NN_CONJ_PP	0.9998881923478808	
POS	_pos_ngram_CONJ_ADJ_PP	0.9998884790031243	
POS	_pos_ngram_O_PUNC_V	0.9998892126449686	
POS	_pos_ngram_CONJ_CARD_PUNC	0.9998893907191364	
POS	_pos_ngram_NN_CONJ_CARD	0.9998897449682544	
POS	_pos_ngram_V_ADV_O	0.9998901873573756	
POS	_pos_ngram_V_PUNC_NN	0.9998902763591195	
POS	_pos_ngram_ADV_V_ADJ	0.9998903881213984	
POS	_pos_ngram_O_PP_NN	0.999890948706952	
POS	_pos_ngram_CONJ_NN_O	0.999891048917348	
POS	_pos_ngram_ADV_PP_ADJ	0.999892406439551	
POS	_pos_ngram_ADJ_V_PUNC	0.9998934563957421	
POS	_pos_ngram_ADJ_PP_NP	0.9998935314186005	
POS	_pos_ngram_ART_CARD_V	0.999894071757852	
POS	_pos_ngram_ADV_NN_PUNC	0.999898537260615	
POS	_pos_ngram_NP_ADV_PUNC	0.9998995047254817	
POS	_pos_ngram_NP_O_PUNC	0.9999003364885175	
POS	_pos_ngram_NN_PR_ADJ	0.9999014836890705	
POS	_pos_ngram_ART_ADJ_PP	0.999901639572218	
POS	_pos_ngram_ART_ADJ_CARD	0.9999017960458566	
POS	_pos_ngram_ADV_O_V	0.9999023961028433	
POS	_pos_ngram_PUNC_NP_PUNC	0.9999024909281904	
POS	_pos_ngram_V_CONJ_NN	0.9999030202154989	
POS	_pos_ngram_PP_O_PR	0.9999035952493782	
POS	_pos_ngram_V_ADJ_NP	0.9999046348957785	
POS	_pos_ngram_NP_ADV_V	0.9999049153202393	
POS	_pos_ngram_PUNC_PP_O	0.9999052784312326	
POS	_pos_ngram_V_V_CARD	0.9999054288105065	
POS	_pos_ngram_ART_PUNC_ADV	0.9999055676958356	
POS	_pos_ngram_ADV_NP_ADV	0.9999057714443014	
POS	_pos_ngram_V_O_V	0.9999060661561991	
POS	_pos_ngram_NN_ART_O	0.9999060693364394	
POS	_pos_ngram_PUNC_NP_O	0.9999068889235193	
POS	_pos_ngram_PR_PP_ART	0.9999071320556544	
POS	_pos_ngram_PUNC_ADV_NN	0.999907276437375	
POS	_pos_ngram_ADV_NP_PUNC	0.9999076459302767	
POS	_pos_ngram_V_CARD_PUNC	0.9999077147594553	
POS	_pos_ngram_O_PUNC_NP	0.999908168964739	
POS	_pos_ngram_PUNC_O_ART	0.9999087890743461	
POS	_pos_ngram_CONJ_NN_NN	0.9999093976132596	
POS	_pos_ngram_PP_ART_PR	0.9999097096876076	
POS	_pos_ngram_PUNC_NN_ADV	0.9999097173853958	
POS	_pos_ngram_CONJ_NP_V	0.9999102834045066	
POS	_pos_ngram_ADJ_PUNC_V	0.9999120623135844	
POS	_pos_ngram_ADJ_PUNC_PP	0.9999126090599976	
POS	_pos_ngram_V_PUNC_V	0.9999126268045018	
POS	_pos_ngram_ART_NN_NP	0.9999128230552344	
POS	_pos_ngram_NP_V_ADJ	0.9999130100089498	
POS	_pos_ngram_PP_CONJ_V	0.9999130565657154	
POS	_pos_ngram_ADJ_PUNC_ART	0.9999130855244154	
POS	_pos_ngram_ADV_O_O	0.9999130892644026	
POS	_pos_ngram_NP_ART	0.9999137770526151	
POS	_pos_ngram_NN_PP_O	0.9999138832677552	
POS	_pos_ngram_ADV_CONJ_ART	0.9999140323291771	
POS	_pos_ngram_CONJ_PP_ART	0.9999140974944339	
POS	_pos_ngram_NP_CARD	0.9999148892138638	
POS	_pos_ngram_PP_PUNC_ADJ	0.9999152781091828	
POS	_pos_ngram_PR_V_CARD	0.9999157497828811	
POS	_pos_ngram_O_CONJ	0.9999164270057962	
POS	_pos_ngram_PR_CONJ_PR	0.9999171360657918	
POS	_pos_ngram_ART_O_V	0.999917946319045	
POS	_pos_ngram_V_CONJ_ADV	0.9999195355640375	
POS	_pos_ngram_NN_NN_CARD	0.9999197916594682	
POS	_pos_ngram_ADV_NN_NN	0.9999205729948599	
POS	_pos_ngram_CARD_NN_ADV	0.9999210461148854	
POS	_pos_ngram_NN_PUNC_O	0.9999211014972303	
POS	_pos_ngram_PP_PP_CARD	0.9999211121204586	
POS	_pos_ngram_CONJ_PP_PP	0.99992151866024	
POS	_pos_ngram_V_PR_NP	0.9999218361528117	
POS	_pos_ngram_ADV_PR_PUNC	0.9999222496707422	
POS	_pos_ngram_ART_PUNC_PP	0.9999223477452084	
POS	_pos_ngram_O_ART_V	0.9999224374624326	
POS	_pos_ngram_O_PUNC_PP	0.9999224804350654	
POS	_pos_ngram_O_PP_NP	0.9999225957007722	
POS	_pos_ngram_CONJ_ART_ART	0.9999238761731482	
POS	_pos_ngram_PUNC_CONJ_ADJ	0.9999241383337674	
POS	_pos_ngram_NN_ADJ_O	0.9999245752214388	
POS	_pos_ngram_ADJ_PP_PUNC	0.9999260884888675	
POS	_pos_ngram_CONJ_CONJ	0.9999265527223129	
POS	_pos_ngram_V_ART_ADV	0.9999267175358089	
POS	_pos_ngram_PR_NP_PUNC	0.9999273239633428	
POS	_pos_ngram_V_NP_PUNC	0.9999275257906788	
POS	_pos_ngram_V_CONJ_PP	0.9999275622662243	
POS	_pos_ngram_PUNC_PUNC_O	0.9999275719208474	
POS	_pos_ngram_ADJ_PR_PR	0.9999282670621504	
POS	_pos_ngram_ADV_ART_V	0.999928390933228	
POS	_pos_ngram_PP_CONJ_PP	0.9999284136399211	
POS	_pos_ngram_CONJ_NP_O	0.9999289120304663	
POS	_pos_ngram_NN_ART_CARD	0.9999289991888357	
POS	_pos_ngram_PR_PUNC_ADV	0.9999293611150467	
POS	_pos_ngram_NP_PR	0.9999310030528493	
POS	_pos_ngram_O_V_PUNC	0.9999310721745174	
POS	_pos_ngram_NP_V_PR	0.9999327250195833	
POS	_pos_ngram_ADJ_O_O	0.9999332361261766	
POS	_pos_ngram_ADJ_O_PUNC	0.9999333682430571	
POS	_pos_ngram_ADJ_V_NN	0.9999334047431375	
POS	_pos_ngram_CONJ_ADJ_PR	0.999933468451134	
POS	_pos_ngram_NN_O_PR	0.9999344300505669	
POS	_pos_ngram_O_PUNC_ADV	0.999936283839129	
POS	_pos_ngram_PR_NN_ART	0.9999370136454326	
POS	_pos_ngram_ADV_ADJ_CONJ	0.9999371306668609	
POS	_pos_ngram_CONJ_NN_PR	0.9999377075839446	
POS	_pos_ngram_ART_CARD_ADJ	0.9999378157786658	
POS	_pos_ngram_PR_PUNC_V	0.9999379661194057	
POS	_pos_ngram_ART_V_PP	0.9999380126577154	
POS	_pos_ngram_O_NN_CONJ	0.9999383655547565	
POS	_pos_ngram_CONJ_ADV_O	0.9999391064632965	
POS	_pos_ngram_ADV_ADV_NN	0.9999392877983946	
POS	_pos_ngram_PUNC_V_NP	0.9999395417909639	
POS	_pos_ngram_ART_CARD_PP	0.99993964257468	
POS	_pos_ngram_ADV_PUNC_V	0.9999402381149827	
POS	_pos_ngram_ADV_ADV_ADJ	0.9999408470422129	
POS	_pos_ngram_PP_NP_NP	0.9999412148022646	
POS	_pos_ngram_PR_PUNC_O	0.9999418610300503	
POS	_pos_ngram_O_PUNC_PUNC	0.9999418847491507	
POS	_pos_ngram_ART_NP_PUNC	0.9999429834016753	
POS	_pos_ngram_ADV_PUNC_PUNC	0.9999431478243166	
POS	_pos_ngram_PP_ADV_ART	0.9999432392575075	
POS	_pos_ngram_PP_PR_O	0.9999432678531406	
POS	_pos_ngram_CONJ_NN_ADV	0.9999436338931466	
POS	_pos_ngram_PR_ADJ_ADV	0.9999439070792766	
POS	_pos_ngram_V_ADJ_CARD	0.9999441835295944	
POS	_pos_ngram_PUNC_CARD	0.9999441912544492	
POS	_pos_ngram_CONJ_V_ADJ	0.999944278842167	
POS	_pos_ngram_ADJ_ART_CARD	0.9999451694382591	
POS	_pos_ngram_O_PR_PP	0.9999455054133269	
POS	_pos_ngram_NP_CONJ_PR	0.9999455155868601	
POS	_pos_ngram_PR_O_ADV	0.9999462327403343	
POS	_pos_ngram_PUNC_O_O	0.9999470013180943	
POS	_pos_ngram_NP_V_PUNC	0.9999471375241497	
POS	_pos_ngram_NN_O_CONJ	0.9999472477245563	
POS	_pos_ngram_NP_PUNC_NN	0.9999483053503045	
POS	_pos_ngram_PP_PR_PR	0.9999483080898688	
POS	_pos_ngram_PP_NP_ART	0.9999486662803042	
POS	_pos_ngram_NP_ART_V	0.9999488017548458	
POS	_pos_ngram_V_ADV_CARD	0.999949047091833	
POS	_pos_ngram_ADJ_V_PP	0.9999492525998637	
POS	_pos_ngram_ADJ_PP_PP	0.9999493867957359	
POS	_pos_ngram_ADV_PR_ADJ	0.9999496339366145	
POS	_pos_ngram_PR_NP_NN	0.999950038015996	
POS	_pos_ngram_PUNC_PUNC	0.9999500603758067	
POS	_pos_ngram_NN_V_NP	0.9999501049909523	
POS	_pos_ngram_PP_ADJ_ADJ	0.9999501716799222	
POS	_pos_ngram_V_CONJ_ADJ	0.9999503036883756	
POS	_pos_ngram_PUNC_O_ADJ	0.9999504153704166	
POS	_pos_ngram_V_PR_O	0.9999518601189509	
POS	_pos_ngram_PUNC_NN_PR	0.9999529507345472	
POS	_pos_ngram_NN_ADJ_PR	0.9999532549810279	
POS	_pos_ngram_PP_PUNC_ART	0.9999534988565211	
POS	_pos_ngram_ART_ADJ_NP	0.9999536603144629	
POS	_pos_ngram_PP_NP_O	0.9999541180366336	
POS	_pos_ngram_ADV_NP_NP	0.9999542143787334	
POS	_pos_ngram_ADJ_PP_ADV	0.999954790262712	
POS	_pos_ngram_O_PUNC_O	0.9999554510713444	
POS	_pos_ngram_ADV_NN_PP	0.9999559175231262	
POS	_pos_ngram_V_O_NN	0.9999565820168641	
POS	_pos_ngram_NN_ADV_NP	0.9999574206901807	
POS	_pos_ngram_ART_PP_O	0.9999578158433822	
POS	_pos_ngram_ADJ_ADJ_PUNC	0.9999578544355048	
POS	_pos_ngram_CONJ_NN_NP	0.9999578763102877	
POS	_pos_ngram_PR_PP_CONJ	0.999958025287078	
POS	_pos_ngram_ART_ADV_PP	0.9999580959037472	
POS	_pos_ngram_ART_PP_ADJ	0.9999581028636468	
POS	_pos_ngram_O_CARD_PUNC	0.9999581523398291	
POS	_pos_ngram_ART_ADV_PR	0.9999582311720934	
POS	_pos_ngram_PP_CARD_ADJ	0.9999583315119287	
POS	_pos_ngram_CONJ_PP_V	0.9999588934886935	
POS	_pos_ngram_ART_PP_V	0.9999589110677032	
POS	_pos_ngram_CONJ_ART_PR	0.9999594324931588	
POS	_pos_ngram_PR_CONJ_NN	0.9999595339071098	
POS	_pos_ngram_CONJ_ADJ_ART	0.9999595382109506	
POS	_pos_ngram_PUNC_ART_PP	0.9999596411210238	
POS	_pos_ngram_CARD_NN_ART	0.9999601266065588	
POS	_pos_ngram_NP_NN_PP	0.9999601778196938	
POS	_pos_ngram_NP_ADV_PR	0.9999603053101689	
POS	_pos_ngram_ART_PUNC_V	0.9999606048987358	
POS	_pos_ngram_NP_CONJ_NP	0.9999607437761293	
POS	_pos_ngram_CONJ_PP_PUNC	0.9999608450163832	
POS	_pos_ngram_CARD_NN_CONJ	0.9999610843202626	
POS	_pos_ngram_NN_O_NN	0.9999615234979252	
POS	_pos_ngram_V_O_PUNC	0.9999617024583843	
POS	_pos_ngram_O_ART_ADJ	0.9999621476861389	
POS	_pos_ngram_PUNC_NP_CONJ	0.9999621551534481	
POS	_pos_ngram_ADJ_ADV_PUNC	0.9999622236370858	
POS	_pos_ngram_PR_O_PP	0.9999625068946484	
POS	_pos_ngram_CONJ_ART_PP	0.9999625346400958	
POS	_pos_ngram_PR_CONJ_ADV	0.9999625668477734	
POS	_pos_ngram_V_NN_ART	0.9999626161913714	
POS	_pos_ngram_ADJ_PUNC_PUNC	0.9999628558906772	
POS	_pos_ngram_O_CONJ_NN	0.999962874081036	
POS	_pos_ngram_ADV_CONJ_PP	0.9999634603449044	
POS	_pos_ngram_O_ART_ADV	0.9999635934446639	
POS	_pos_ngram_NP_NN_O	0.9999635934446639	
POS	_pos_ngram_PR_PR_NP	0.9999635934446639	
POS	_pos_ngram_PR_NP_CONJ	0.9999638962507633	
POS	_pos_ngram_ART_NP_PR	0.9999638962507633	
POS	_pos_ngram_NP_CONJ_CONJ	0.9999638962507633	
POS	_pos_ngram_NP_PR_PR	0.9999638962507633	
POS	_pos_ngram_PP_PUNC_V	0.9999643442370925	
POS	_pos_ngram_CONJ_CONJ_ADV	0.9999643603596351	
POS	_pos_ngram_PP_ADJ_V	0.9999649042350756	
POS	_pos_ngram_PUNC_ADV_O	0.9999649931009401	
POS	_pos_ngram_ADJ_ART_PUNC	0.9999656176513998	
POS	_pos_ngram_ADJ_NN_ART	0.999965724800518	
POS	_pos_ngram_CONJ_V_NP	0.9999657737221288	
POS	_pos_ngram_O_CARD_V	0.9999661315428552	
POS	_pos_ngram_PP_ADV_CARD	0.9999662062663599	
POS	_pos_ngram_V_NP_PR	0.9999663172598783	
POS	_pos_ngram_CARD_PP_PR	0.9999666052674481	
POS	_pos_ngram_ADV_PR_PR	0.9999668781186608	
POS	_pos_ngram_PR_CONJ_ART	0.9999669259006627	
POS	_pos_ngram_PP_PUNC_NN	0.9999678666101959	
POS	_pos_ngram_CONJ_ART_ADV	0.9999680976424828	
POS	_pos_ngram_NN_PP_PUNC	0.9999681498253652	
POS	_pos_ngram_CARD_PUNC_ADJ	0.9999690453829793	
POS	_pos_ngram_ART_CONJ_PR	0.9999690453829793	
POS	_pos_ngram_NP_ADJ	0.9999690903786382	
POS	_pos_ngram_PP_PUNC_NP	0.9999701374928914	
POS	_pos_ngram_ART_PP_PP	0.999970165946522	
POS	_pos_ngram_PP_PUNC_O	0.9999702518836406	
POS	_pos_ngram_O_PR_ADV	0.999970336432423	
POS	_pos_ngram_ADJ_CONJ_NP	0.9999706126474563	
POS	_pos_ngram_ADV_ADV_ART	0.9999709437081536	
POS	_pos_ngram_V_NP_ADV	0.9999714495465168	
POS	_pos_ngram_ADV_ART_ADV	0.9999716195286164	
POS	_pos_ngram_ART_V_NP	0.9999717265868282	
POS	_pos_ngram_O_O_PR	0.999971871938906	
POS	_pos_ngram_ADJ_ADV_CARD	0.9999718837992557	
POS	_pos_ngram_CONJ_CONJ_PR	0.9999720218958716	
POS	_pos_ngram_NN_O_NP	0.9999721410842979	
POS	_pos_ngram_PUNC_ART_CARD	0.9999724166954674	
POS	_pos_ngram_NP_PP_ADJ	0.99997276049679	
POS	_pos_ngram_NP_O_V	0.9999729927210345	
POS	_pos_ngram_PP_PP_ADV	0.9999730684889092	
POS	_pos_ngram_CONJ_CARD_NN	0.9999730982364273	
POS	_pos_ngram_CARD_CONJ	0.999973336204224	
POS	_pos_ngram_CARD_NN_PR	0.999973398458635	
POS	_pos_ngram_NN_CARD_PP	0.9999737909589521	
POS	_pos_ngram_O_NN_PUNC	0.9999739880815778	
POS	_pos_ngram_ADV_CONJ_ADV	0.9999740506163655	
POS	_pos_ngram_PP_CARD_V	0.9999743894216879	
POS	_pos_ngram_ADJ_NN_NN	0.9999747620890307	
POS	_pos_ngram_PP_ADV_ADJ	0.999974921500893	
POS	_pos_ngram_CONJ_NN_ART	0.9999749234939784	
POS	_pos_ngram_PP_CONJ_ADJ	0.9999750230777051	
POS	_pos_ngram_NP_ADV_PP	0.9999751170942451	
POS	_pos_ngram_PR_CARD_ADJ	0.9999751604819	
POS	_pos_ngram_O_CONJ_ART	0.999975471727387	
POS	_pos_ngram_V_CONJ_O	0.9999754975429663	
POS	_pos_ngram_PUNC_O_PP	0.9999755846139451	
POS	_pos_ngram_CONJ_O_NN	0.9999756919333602	
POS	_pos_ngram_ADV_PUNC_O	0.9999757498425428	
POS	_pos_ngram_V_NP_CONJ	0.9999757828004471	
POS	_pos_ngram_V_O_CONJ	0.9999758304576456	
POS	_pos_ngram_CONJ_ADV_ART	0.9999759860188755	
POS	_pos_ngram_O_O_NN	0.9999760515649889	
POS	_pos_ngram_V_PR_CARD	0.9999763075530985	
POS	_pos_ngram_V_CONJ_CARD	0.9999764728689259	
POS	_pos_ngram_CONJ_NP_ADV	0.9999765380393276	
POS	_pos_ngram_ART_ADV_NN	0.9999765409800118	
POS	_pos_ngram_O_O_ART	0.9999772392157917	
POS	_pos_ngram_ADJ_CONJ_CARD	0.9999775936578075	
POS	_pos_ngram_ADJ_PP_CARD	0.9999776035864409	
POS	_pos_ngram_PR_PR_PR	0.9999776391221774	
POS	_pos_ngram_NP_NP_CONJ	0.9999777867778583	
POS	_pos_ngram_ART_ADJ_CONJ	0.9999778019985694	
POS	_pos_ngram_O_NN_V	0.9999781796089513	
POS	_pos_ngram_CARD_PUNC_V	0.9999783089007834	
POS	_pos_ngram_CONJ_NN_ADJ	0.9999783310594804	
POS	_pos_ngram_ART_PR_NN	0.9999784628262887	
POS	_pos_ngram_NN_NP_V	0.9999785716904105	
POS	_pos_ngram_PUNC_ADJ_ADJ	0.9999785732094285	
POS	_pos_ngram_PP_CARD_PR	0.9999787388864562	
POS	_pos_ngram_PR_PR_ADV	0.9999788705885372	
POS	_pos_ngram_PUNC_ADV_ADJ	0.9999789896408249	
POS	_pos_ngram_ADJ_PUNC_O	0.9999790436426114	
POS	_pos_ngram_ADJ_ADJ_PP	0.9999790797637356	
POS	_pos_ngram_CONJ_NN_CONJ	0.9999790967731481	
POS	_pos_ngram_PR_V_O	0.9999791070222473	
POS	_pos_ngram_PR_O_NN	0.9999792460470311	
POS	_pos_ngram_ADJ_CONJ_V	0.9999792825086816	
POS	_pos_ngram_PP_PUNC_PR	0.9999793762178957	
POS	_pos_ngram_NN_PP_CONJ	0.9999795270280222	
POS	_pos_ngram_V_CONJ_ART	0.9999795799553375	
POS	_pos_ngram_ADV_ART_PR	0.9999796492799564	
POS	_pos_ngram_O_ADJ_V	0.9999797385625413	
POS	_pos_ngram_CONJ_NP_PUNC	0.9999797799615184	
POS	_pos_ngram_NP_CARD_PUNC	0.9999798591937491	
POS	_pos_ngram_NP_ADV_ADV	0.9999800096492726	
POS	_pos_ngram_CONJ_O_V	0.9999800858796906	
POS	_pos_ngram_ADJ_ADV_PP	0.9999803510872687	
POS	_pos_ngram_CONJ_V_ADV	0.9999807660161268	
POS	_pos_ngram_NP_NP_NN	0.99998084099146	
POS	_pos_ngram_CONJ_ADV_PR	0.9999809206166761	
POS	_pos_ngram_CONJ_ADV_NN	0.9999810484458704	
POS	_pos_ngram_ART_ADJ_O	0.9999810494373055	
POS	_pos_ngram_ADV_CARD_CONJ	0.999981142953547	
POS	_pos_ngram_CARD_PP_V	0.9999812980847075	
POS	_pos_ngram_ART_V_CARD	0.99998143238503	
POS	_pos_ngram_ADJ_ADV_ART	0.9999816371123564	
POS	_pos_ngram_NP_ADJ_NN	0.9999816629077178	
POS	_pos_ngram_NP_CONJ_PP	0.9999819477554039	
POS	_pos_ngram_O_PP_V	0.9999821553231723	
POS	_pos_ngram_ADJ_O_ART	0.9999822003630028	
POS	_pos_ngram_ART_V_CONJ	0.9999823224522887	
POS	_pos_ngram_ART_CONJ	0.9999825422803983	
POS	_pos_ngram_ADJ_PUNC_NP	0.999982599588453	
POS	_pos_ngram_CARD_PUNC_CONJ	0.9999826754972554	
POS	_pos_ngram_V_CARD_PR	0.9999827641102863	
POS	_pos_ngram_ART_PUNC_O	0.9999830522641178	
POS	_pos_ngram_ART_PP_PUNC	0.9999830787168127	
POS	_pos_ngram_NP_O_PP	0.9999832254810432	
POS	_pos_ngram_CONJ_NP_CARD	0.9999832600701352	
POS	_pos_ngram_CONJ_ADJ_CONJ	0.9999835255563039	
POS	_pos_ngram_V_PUNC_CARD	0.9999836459098146	
POS	_pos_ngram_PUNC_CARD_PUNC	0.9999836776740064	
POS	_pos_ngram_PUNC_PUNC_PP	0.9999838168066086	
POS	_pos_ngram_V_ADV_NP	0.9999840603710834	
POS	_pos_ngram_PP_ADJ_PR	0.9999841876601667	
POS	_pos_ngram_NP_PP_PP	0.9999845741880427	
POS	_pos_ngram_O_O_ADJ	0.9999847043593618	
POS	_pos_ngram_NP_NN_ADV	0.9999847690023891	
POS	_pos_ngram_NN_CONJ_NP	0.999985108842077	
POS	_pos_ngram_ADV_NN_CONJ	0.9999853348781113	
POS	_pos_ngram_O_V_NP	0.9999854745427609	
POS	_pos_ngram_PP_V_CONJ	0.9999855048766854	
POS	_pos_ngram_CARD_CONJ_PP	0.9999855684704606	
POS	_pos_ngram_ADV_ADJ_ADV	0.9999856146969458	
POS	_pos_ngram_ADJ_ART_V	0.9999856306458066	
POS	_pos_ngram_V_NP_O	0.9999856674946626	
POS	_pos_ngram_ADV_O_CONJ	0.9999858744541686	
POS	_pos_ngram_NN_O_ART	0.9999859662080567	
POS	_pos_ngram_PP_ADV_NP	0.9999861224785015	
POS	_pos_ngram_CONJ_NP_NP	0.9999862209988619	
POS	_pos_ngram_ART_ADV_NP	0.9999862260027615	
POS	_pos_ngram_PUNC_ADJ_V	0.9999862274479714	
POS	_pos_ngram_PUNC_PUNC_ART	0.9999866149403595	
POS	_pos_ngram_PUNC_PUNC_PR	0.99998665300648	
POS	_pos_ngram_ADJ_ADV_NN	0.9999867028097962	
POS	_pos_ngram_O_ADJ_PP	0.999986787489558	
POS	_pos_ngram_PP_V_O	0.999986987029779	
POS	_pos_ngram_NP_PR_O	0.9999870119760134	
POS	_pos_ngram_PR_O_ADJ	0.9999870119760134	
POS	_pos_ngram_O_ADJ_PUNC	0.9999870538452844	
POS	_pos_ngram_O_CONJ_O	0.9999871233097313	
POS	_pos_ngram_PR_ART_PP	0.9999872751849479	
POS	_pos_ngram_NP_ADV_CARD	0.9999873287137657	
POS	_pos_ngram_V_O_PP	0.9999873517444351	
POS	_pos_ngram_O_PR_PUNC	0.9999873987349961	
POS	_pos_ngram_NN_PR_O	0.9999878170586809	
POS	_pos_ngram_O_ART_PP	0.9999878170586809	
POS	_pos_ngram_NP_CONJ_ADJ	0.9999878299692938	
POS	_pos_ngram_O_ADV_NP	0.9999878299692938	
POS	_pos_ngram_CARD_ADJ_ADJ	0.9999878299692938	
POS	_pos_ngram_NP_V_O	0.9999878570025427	
POS	_pos_ngram_ART_PUNC_ART	0.9999879146872083	
POS	_pos_ngram_PUNC_PR_NN	0.9999881454859804	
POS	_pos_ngram_NN_NP_ADV	0.9999881685923618	
POS	_pos_ngram_ADV_CONJ_PR	0.9999883782514163	
POS	_pos_ngram_ADV_NP_PR	0.9999884102547911	
POS	_pos_ngram_ADJ_O_ADJ	0.9999886146068642	
POS	_pos_ngram_PP_ADJ_PP	0.9999887526200617	
POS	_pos_ngram_PP_ADJ_NP	0.9999889900936306	
POS	_pos_ngram_ADJ_ART_ADJ	0.999989025961907	
POS	_pos_ngram_NP_NP_PP	0.999989102524599	
POS	_pos_ngram_CONJ_O_O	0.9999892211656377	
POS	_pos_ngram_ADJ_NP_V	0.9999895354366902	
POS	_pos_ngram_CARD_CONJ_NN	0.9999896304095943	
POS	_pos_ngram_NP_NN_ADJ	0.9999896304095943	
POS	_pos_ngram_O_CONJ_V	0.9999896338093629	
POS	_pos_ngram_O_ADV_ADV	0.9999896631489007	
POS	_pos_ngram_ADV_PP_ADV	0.9999896973992044	
POS	_pos_ngram_ART_NN_CARD	0.9999898336295951	
POS	_pos_ngram_ART_PUNC_NN	0.9999898598870803	
POS	_pos_ngram_PUNC_PR_PP	0.9999900050739312	
POS	_pos_ngram_ADJ_O_V	0.9999900187336896	
POS	_pos_ngram_PP_PR_NP	0.99999006922737	
POS	_pos_ngram_PR_O_PR	0.9999901759112781	
POS	_pos_ngram_O_ADJ_NN	0.9999903530589354	
POS	_pos_ngram_NP_CONJ_V	0.9999903554751531	
POS	_pos_ngram_O_PR_NN	0.9999904268743045	
POS	_pos_ngram_O_NP_PR	0.9999905404930548	
POS	_pos_ngram_V_PR_CONJ	0.9999905637131036	
POS	_pos_ngram_ADJ_ADJ_ART	0.9999906473248267	
POS	_pos_ngram_ADJ_ART_PP	0.9999906473248267	
POS	_pos_ngram_PP_ADV_CONJ	0.9999907055495669	
POS	_pos_ngram_ADJ_ART_CONJ	0.9999907795708287	
POS	_pos_ngram_ART_CONJ_ADV	0.9999907795708287	
POS	_pos_ngram_CONJ_PUNC_V	0.9999908289699444	
POS	_pos_ngram_PUNC_PP_ADV	0.9999909588948912	
POS	_pos_ngram_NN_CONJ_O	0.9999911628900868	
POS	_pos_ngram_ADJ_NP_PP	0.9999912486516699	
POS	_pos_ngram_ART_O_PR	0.9999912754500402	
POS	_pos_ngram_PUNC_NP_PR	0.9999913102608421	
POS	_pos_ngram_PR_ADJ_ADJ	0.9999913178096367	
POS	_pos_ngram_PUNC_PR_NP	0.9999917810613981	
POS	_pos_ngram_PUNC_O_ADV	0.999991876305925	
POS	_pos_ngram_ART_PUNC_ADJ	0.9999919238519812	
POS	_pos_ngram_PP_ADJ_CARD	0.9999920325693499	
POS	_pos_ngram_PP_ART_CONJ	0.9999920890403209	
POS	_pos_ngram_ADV_O_PR	0.9999921752474693	
POS	_pos_ngram_O_NP_ADV	0.9999921752474693	
POS	_pos_ngram_NN_CARD_NN	0.9999921971222461	
POS	_pos_ngram_PP_ADJ_ART	0.9999923229859433	
POS	_pos_ngram_O_ART_NP	0.9999924040158984	
POS	_pos_ngram_PP_ADJ_ADV	0.9999924340595516	
POS	_pos_ngram_ADV_V_CARD	0.9999925242582005	
POS	_pos_ngram_CONJ_O_CARD	0.9999926940152509	
POS	_pos_ngram_NN_O_ADJ	0.999992830654026	
POS	_pos_ngram_PP_PP_PP	0.9999928471364639	
POS	_pos_ngram_ADJ_ADJ_ADJ	0.9999928845951876	
POS	_pos_ngram_PR_O_O	0.9999929378617963	
POS	_pos_ngram_CONJ_PR_PR	0.9999930065316176	
POS	_pos_ngram_ART_CARD_CONJ	0.9999930191231619	
POS	_pos_ngram_ADV_ADJ_O	0.9999931996040958	
POS	_pos_ngram_NN_ART_ADV	0.9999932649450102	
POS	_pos_ngram_NP_NN_NP	0.9999934061546683	
POS	_pos_ngram_NN_NP_NN	0.9999934061546683	
POS	_pos_ngram_PUNC_NN_NP	0.9999934061546683	
POS	_pos_ngram_ADV_PP_CARD	0.9999934257648446	
POS	_pos_ngram_CONJ_ADV_NP	0.9999935221442676	
POS	_pos_ngram_NP_CONJ_O	0.9999935382203349	
POS	_pos_ngram_PUNC_O_NN	0.9999936515697685	
POS	_pos_ngram_O_O_CONJ	0.9999937581787892	
POS	_pos_ngram_NN_ART_PP	0.9999937773630387	
POS	_pos_ngram_PUNC_PUNC_NN	0.9999938112702829	
POS	_pos_ngram_ADJ_O_PP	0.999993827418208	
POS	_pos_ngram_PR_PUNC_NP	0.9999938347957326	
POS	_pos_ngram_PUNC_NP_PP	0.9999938525058487	
POS	_pos_ngram_O_V_O	0.999993910198436	
POS	_pos_ngram_NN_CARD_ADJ	0.9999939149462194	
POS	_pos_ngram_NP_PR_PP	0.9999939475782232	
POS	_pos_ngram_PUNC_CARD_V	0.999994381571851	
POS	_pos_ngram_CARD_ART_PUNC	0.9999944661029136	
POS	_pos_ngram_V_CARD_ART	0.9999944661029136	
POS	_pos_ngram_V_CARD_V	0.9999945265478694	
POS	_pos_ngram_V_CARD_CONJ	0.9999945265478694	
POS	_pos_ngram_PR_CONJ_PP	0.9999945777084998	
POS	_pos_ngram_PR_CARD_PP	0.9999946133927724	
POS	_pos_ngram_PUNC_V_CONJ	0.9999947343671943	
POS	_pos_ngram_ADV_ART_PP	0.9999947916974019	
POS	_pos_ngram_ADV_CARD_O	0.9999948571050042	
POS	_pos_ngram_O_NP_NP	0.9999948615140946	
POS	_pos_ngram_ADV_NP_O	0.9999949251297318	
POS	_pos_ngram_CONJ_PUNC_NN	0.9999949577814273	
POS	_pos_ngram_O_CONJ_PR	0.9999949770089142	
POS	_pos_ngram_PR_ART_CONJ	0.9999950027371731	
POS	_pos_ngram_PR_CONJ_PUNC	0.9999950675447516	
POS	_pos_ngram_O_PP_ADJ	0.9999952650482408	
POS	_pos_ngram_ADV_ADV_NP	0.999995291214204	
POS	_pos_ngram_O_ADV_CARD	0.9999953329505912	
POS	_pos_ngram_PR_ADV_CARD	0.9999953329505912	
POS	_pos_ngram_ADV_NP_NN	0.9999953358650175	
POS	_pos_ngram_ADV_O_ADV	0.9999953755614894	
POS	_pos_ngram_NP_ADV_O	0.9999953987666375	
POS	_pos_ngram_NN_PR_ADV	0.9999954395430926	
POS	_pos_ngram_ART_PP_NP	0.999995460470165	
POS	_pos_ngram_CARD_NP_CARD	0.9999954647698452	
POS	_pos_ngram_PP_CARD_NP	0.9999954647698452	
POS	_pos_ngram_CONJ_PR_ART	0.9999954757830498	
POS	_pos_ngram_PP_O_ADJ	0.9999954889654962	
POS	_pos_ngram_NP_O_PR	0.9999954962163466	
POS	_pos_ngram_PP_PP_CONJ	0.9999955343301341	
POS	_pos_ngram_NN_ADJ_CONJ	0.9999955598301413	
POS	_pos_ngram_O_ADJ_CONJ	0.9999955868026413	
POS	_pos_ngram_ADJ_ADV_ADJ	0.9999955903513701	
POS	_pos_ngram_V_CARD_ADJ	0.9999956175995001	
POS	_pos_ngram_ART_NP_O	0.9999956369593083	
POS	_pos_ngram_CARD_PUNC_CARD	0.9999956608762565	
POS	_pos_ngram_CARD_CARD_V	0.9999956608762565	
POS	_pos_ngram_NN_ART_PR	0.9999956608762565	
POS	_pos_ngram_PUNC_NP_CARD	0.9999957096240806	
POS	_pos_ngram_O_CARD_PP	0.9999957453966019	
POS	_pos_ngram_CONJ_ART_NP	0.9999957920643128	
POS	_pos_ngram_NN_CARD_V	0.999995840573496	
POS	_pos_ngram_PP_O_ADV	0.9999959427586255	
POS	_pos_ngram_O_PR_V	0.999995964189474	
POS	_pos_ngram_CONJ_PR_ADV	0.999995989358655	
POS	_pos_ngram_CARD_O_O	0.9999960573995699	
POS	_pos_ngram_ADV_ADV_PR	0.9999960701649897	
POS	_pos_ngram_NP_ART_ADJ	0.999996086045652	
POS	_pos_ngram_O_ART_PUNC	0.9999960883997172	
POS	_pos_ngram_ART_PR_CONJ	0.9999961031048701	
POS	_pos_ngram_CONJ_PR_CARD	0.9999961031048701	
POS	_pos_ngram_PUNC_CARD_PP	0.9999961031048701	
POS	_pos_ngram_PP_CARD_CONJ	0.9999961391290559	
POS	_pos_ngram_PUNC_V_V	0.9999961570523258	
POS	_pos_ngram_ADV_O_NN	0.9999961838131778	
POS	_pos_ngram_CARD_PUNC_ART	0.9999963521825233	
POS	_pos_ngram_PUNC_NN_CARD	0.9999964018307506	
POS	_pos_ngram_ADJ_ADV_ADV	0.9999964201228231	
POS	_pos_ngram_NP_CONJ_ADV	0.9999964326175619	
POS	_pos_ngram_NN_ADV_ART	0.9999964366717136	
POS	_pos_ngram_O_NN_PR	0.9999965119254351	
POS	_pos_ngram_PR_PUNC_ADJ	0.9999965170488136	
POS	_pos_ngram_NP_PP_CARD	0.999996559019878	
POS	_pos_ngram_NN_PR_NP	0.9999965762615834	
POS	_pos_ngram_ART_CONJ_V	0.9999967039451046	
POS	_pos_ngram_NN_ADJ_ADV	0.9999967750791472	
POS	_pos_ngram_CONJ_CONJ_V	0.9999967888553579	
POS	_pos_ngram_CARD_O_ART	0.9999967912108015	
POS	_pos_ngram_O_PP_CARD	0.9999968398975108	
POS	_pos_ngram_ADJ_PR_O	0.9999968739181495	
POS	_pos_ngram_PUNC_ADJ_O	0.9999969618309755	
POS	_pos_ngram_PUNC_V_O	0.9999969988742722	
POS	_pos_ngram_CARD_PUNC_O	0.9999970249539336	
POS	_pos_ngram_PP_PR_CARD	0.9999971401169827	
POS	_pos_ngram_O_O_NP	0.9999972239655615	
POS	_pos_ngram_NP_NP_CARD	0.9999972508258589	
POS	_pos_ngram_NP_ART_NN	0.9999973115304568	
POS	_pos_ngram_PUNC_CONJ_CONJ	0.9999973258077874	
POS	_pos_ngram_PUNC_CARD_CARD	0.9999973659794013	
POS	_pos_ngram_NP_PUNC_PUNC	0.9999974349197096	
POS	_pos_ngram_NP_CARD_PP	0.9999974562979116	
POS	_pos_ngram_PR_NP_V	0.999997519432195	
POS	_pos_ngram_ADJ_CARD_PP	0.9999975346192922	
POS	_pos_ngram_CONJ_O_ART	0.9999975609337053	
POS	_pos_ngram_NP_ADV_NP	0.999997565262612	
POS	_pos_ngram_CARD_V_PP	0.999997576327595	
POS	_pos_ngram_NP_V_CONJ	0.9999976452006367	
POS	_pos_ngram_ART_PR_ADJ	0.9999976573467488	
POS	_pos_ngram_CARD_ADV_PR	0.9999976631957315	
POS	_pos_ngram_PP_CARD_ADV	0.9999976631957315	
POS	_pos_ngram_O_CONJ_ADV	0.9999977157842107	
POS	_pos_ngram_PP_NP_NN	0.9999977703992812	
POS	_pos_ngram_CARD_V_PUNC	0.9999977855187593	
POS	_pos_ngram_NP_NP_O	0.9999978255458366	
POS	_pos_ngram_CONJ_PUNC_ADJ	0.9999978298457568	
POS	_pos_ngram_PP_PUNC_CARD	0.9999978298457568	
POS	_pos_ngram_CARD_V_ADJ	0.9999978644453004	
POS	_pos_ngram_CARD_PUNC_NP	0.9999979128340278	
POS	_pos_ngram_V_NP_ADJ	0.9999979152096451	
POS	_pos_ngram_NP_ADJ_PP	0.9999979152096451	
POS	_pos_ngram_ADJ_ADV_O	0.9999979287696501	
POS	_pos_ngram_ADJ_NP_PUNC	0.9999979384211988	
POS	_pos_ngram_PUNC_ART_ART	0.999997950506471	
POS	_pos_ngram_V_CARD_O	0.9999979733987562	
POS	_pos_ngram_NN_CARD_O	0.9999979733987562	
POS	_pos_ngram_PUNC_PP_CONJ	0.9999980309655065	
POS	_pos_ngram_CONJ_PP_CARD	0.9999980793197008	
POS	_pos_ngram_O_V_CONJ	0.999998094390342	
POS	_pos_ngram_CARD_ADV_ADV	0.9999980956507996	
POS	_pos_ngram_NN_CARD_ADV	0.9999980956507996	
POS	_pos_ngram_PP_ADV_NN	0.9999981072384063	
POS	_pos_ngram_ADV_CONJ_ADJ	0.9999981409311325	
POS	_pos_ngram_PUNC_ADV_CONJ	0.9999981409311325	
POS	_pos_ngram_O_ART_O	0.9999981410447901	
POS	_pos_ngram_NP_CARD_CONJ	0.9999981588214618	
POS	_pos_ngram_ADJ_NN_CARD	0.9999981612717408	
POS	_pos_ngram_ART_PP_ADV	0.999998180507242	
POS	_pos_ngram_O_PUNC_CARD	0.999998210439618	
POS	_pos_ngram_PUNC_V_CARD	0.999998210439618	
POS	_pos_ngram_ADJ_PR_PUNC	0.99999821688355	
POS	_pos_ngram_ADV_PR_ART	0.9999982768993536	
POS	_pos_ngram_ART_NP_ADJ	0.9999982912445784	
POS	_pos_ngram_ART_ART_PR	0.9999983893789688	
POS	_pos_ngram_NP_PP_ADV	0.999998426970061	
POS	_pos_ngram_ART_PUNC_NP	0.9999984395602638	
POS	_pos_ngram_NP_O_ADV	0.9999984943981166	
POS	_pos_ngram_NP_PR_ADV	0.9999985389300834	
POS	_pos_ngram_CONJ_PUNC_PP	0.9999985420146338	
POS	_pos_ngram_CARD_PUNC_NN	0.9999985620144918	
POS	_pos_ngram_CARD_V_V	0.9999985675481987	
POS	_pos_ngram_O_ADV_O	0.9999986647106972	
POS	_pos_ngram_NN_ART_NP	0.9999986895377735	
POS	_pos_ngram_NP_PUNC_ADJ	0.9999987821509256	
POS	_pos_ngram_PP_CONJ_ART	0.9999987960540604	
POS	_pos_ngram_NP_PP_O	0.9999988035693897	
POS	_pos_ngram_CARD_ART	0.9999988744208951	
POS	_pos_ngram_NP_PP_NN	0.999998888923184	
POS	_pos_ngram_PUNC_PUNC_V	0.9999989414231422	
POS	_pos_ngram_PP_CARD_O	0.999998983608954	
POS	_pos_ngram_CARD_O_PR	0.999998983608954	
POS	_pos_ngram_CARD_CONJ_ADV	0.999998987780803	
POS	_pos_ngram_ART_O_PUNC	0.9999989940367005	
POS	_pos_ngram_PR_ART_ADV	0.999999048056883	
POS	_pos_ngram_PP_CONJ_PR	0.9999990969985542	
POS	_pos_ngram_ART_ART_ADV	0.9999991552215857	
POS	_pos_ngram_PUNC_PR_ART	0.9999991657996276	
POS	_pos_ngram_CONJ_NP_ADJ	0.9999991806071471	
POS	_pos_ngram_PP_CARD_CARD	0.9999991813865172	
POS	_pos_ngram_O_ART_PR	0.9999991940407387	
POS	_pos_ngram_ART_NP_NN	0.999999197655822	
POS	_pos_ngram_PUNC_CONJ_PUNC	0.9999992099953328	
POS	_pos_ngram_PUNC_O_CARD	0.9999992274566323	
POS	_pos_ngram_CONJ_NP_NN	0.9999992577359984	
POS	_pos_ngram_NP_NP_ADJ	0.9999992794882615	
POS	_pos_ngram_V_NP_ART	0.9999993802259282	
POS	_pos_ngram_CARD_O_PP	0.9999994496448477	
POS	_pos_ngram_O_ADJ_PR	0.99999945417047	
POS	_pos_ngram_ADJ_PR_NN	0.9999994619085261	
POS	_pos_ngram_ADV_ADJ_NP	0.9999994707219992	
POS	_pos_ngram_O_O_CARD	0.9999995382369388	
POS	_pos_ngram_ART_CONJ_PP	0.9999995394259178	
POS	_pos_ngram_PR_ADV_NP	0.9999995394259178	
POS	_pos_ngram_CONJ_V_PUNC	0.9999995465230895	
POS	_pos_ngram_CONJ_CARD_PR	0.9999995811370896	
POS	_pos_ngram_PP_CONJ_CARD	0.9999995811370896	
POS	_pos_ngram_ADJ_V_ART	0.9999996264585944	
POS	_pos_ngram_ADV_PR_CONJ	0.9999996479136867	
POS	_pos_ngram_CONJ_V_O	0.999999656991793	
POS	_pos_ngram_PR_PR_CONJ	0.9999996623136844	
POS	_pos_ngram_CONJ_O_PP	0.9999996623136844	
POS	_pos_ngram_V_O_CARD	0.999999666617021	
POS	_pos_ngram_PUNC_ART_CONJ	0.999999680515856	
POS	_pos_ngram_ART_V_O	0.999999686700308	
POS	_pos_ngram_ADV_CONJ_PUNC	0.9999996953019996	
POS	_pos_ngram_V_CONJ_PUNC	0.9999996953019996	
POS	_pos_ngram_PR_CONJ_O	0.9999997467977861	
POS	_pos_ngram_PR_PP_O	0.999999769279027	
POS	_pos_ngram_NP_O_ART	0.9999997766625551	
POS	_pos_ngram_CONJ_PUNC_ADV	0.9999997941647611	
POS	_pos_ngram_PR_ADJ_CARD	0.9999997949184862	
POS	_pos_ngram_CARD_O_NN	0.9999998057396455	
POS	_pos_ngram_NP_ART_ART	0.999999812455845	
POS	_pos_ngram_CONJ_CARD_V	0.999999813417445	
POS	_pos_ngram_NP_CARD_ADV	0.9999998465515821	
POS	_pos_ngram_CONJ_PUNC_PR	0.9999998476402474	
POS	_pos_ngram_CONJ_ART_CARD	0.9999998876637275	
POS	_pos_ngram_O_NP_CONJ	0.9999998985068561	
POS	_pos_ngram_CARD_V_PR	0.9999998987069407	
POS	_pos_ngram_NP_PR_CONJ	0.9999999149035427	
POS	_pos_ngram_NN_ADJ_ART	0.9999999149035427	
POS	_pos_ngram_ADV_ART_CARD	0.9999999170678642	
POS	_pos_ngram_ART_ART_CARD	0.9999999222688076	
POS	_pos_ngram_ADV_PUNC_CARD	0.999999926714397	
POS	_pos_ngram_PR_NP_ADV	0.9999999652116447	
POS	_pos_ngram_ADV_O_CARD	0.9999999705519687	
POS	_pos_ngram_PUNC_CARD_ADV	0.999999976627793	
POS	_pos_ngram_PR_ADJ_O	0.9999999810003791	
POS	_pos_ngram_PR_ADJ_NP	0.9999999961472158	
POS	_pos_ngram_PUNC_PUNC_ADJ	1.0000000024462465	
POS	_pos_ngram_ADJ_V_O	1.0000000108061156	
POS	_pos_ngram_PUNC_ADJ_ADV	1.0000000122298325	
POS	_pos_ngram_ART_ADV_O	1.0000000191850793	
POS	_pos_ngram_CONJ_ADV_CONJ	1.0000000259659185	
POS	_pos_ngram_PR_ADV_PUNC	1.0000000348065534	
POS	_pos_ngram_ADJ_O_CONJ	1.0000000488207001	
POS	_pos_ngram_PR_PR_ADJ	1.0000000569108258	
POS	_pos_ngram_ART_NP_ADV	1.0000000683831587	
POS	_pos_ngram_CONJ_PR_PUNC	1.0000000683831587	
POS	_pos_ngram_CARD_NP_ART	1.0000000968235148	
POS	_pos_ngram_ADV_ADJ_CARD	1.0000000968235148	
POS	_pos_ngram_ADJ_CARD_NP	1.0000000968235148	
POS	_pos_ngram_NN_NN_NP	1.0000001092600617	
POS	_pos_ngram_PUNC_ADJ_CARD	1.0000001100784406	
POS	_pos_ngram_CONJ_ART_PUNC	1.000000148403884	
POS	_pos_ngram_ART_CONJ_NN	1.0000001873427249	
POS	_pos_ngram_PR_ART_NP	1.0000002123039298	
POS	_pos_ngram_PP_NP_PR	1.0000002682498157	
POS	_pos_ngram_V_NP_CARD	1.0000002761385336	
POS	_pos_ngram_PR_ADJ_ART	1.0000002807568489	
POS	_pos_ngram_NN_CONJ_CONJ	1.0000002957275034	
POS	_pos_ngram_PP_O_ART	1.0000003315991486	
POS	_pos_ngram_CARD_NN_CARD	1.0000003393707217	
POS	_pos_ngram_NN_CONJ_PUNC	1.0000003801740864	
POS	_pos_ngram_PR_ADV_O	1.0000003856786572	
POS	_pos_ngram_PR_NP_PP	1.000000398030218	
POS	_pos_ngram_CONJ_PR_PP	1.0000003991566344	
POS	_pos_ngram_ADJ_O_NN	1.000000406145474	
POS	_pos_ngram_ART_ADV_ART	1.0000004883018645	
POS	_pos_ngram_V_CARD_PP	1.000000519855636	
POS	_pos_ngram_CARD_ADV_V	1.0000005215832553	
POS	_pos_ngram_ADJ_ART_ART	1.0000005320468743	
POS	_pos_ngram_CARD_CONJ_O	1.0000005493894721	
POS	_pos_ngram_CARD_CARD_ART	1.0000005493894721	
POS	_pos_ngram_PUNC_ADJ_CONJ	1.0000005699735535	
POS	_pos_ngram_NP_NP_ART	1.0000005906741396	
POS	_pos_ngram_PUNC_O_CONJ	1.000000604694899	
POS	_pos_ngram_ADJ_V_PR	1.000000606490024	
POS	_pos_ngram_PP_CONJ_ADV	1.0000006077491572	
POS	_pos_ngram_O_CONJ_NP	1.0000006352012418	
POS	_pos_ngram_ART_PR_ART	1.0000006804537687	
POS	_pos_ngram_CONJ_PUNC	1.0000007091454073	
POS	_pos_ngram_PR_CARD	1.0000007878179602	
POS	_pos_ngram_CONJ_ADJ_V	1.000000799870964	
POS	_pos_ngram_CONJ_O_NP	1.0000008073726558	
POS	_pos_ngram_ADJ_CARD_V	1.000000822923976	
POS	_pos_ngram_PUNC_CONJ_CARD	1.000000844875587	
POS	_pos_ngram_O_NP_ADJ	1.000000888408753	
POS	_pos_ngram_ART_O_CARD	1.000000888408753	
POS	_pos_ngram_PR_PR_ART	1.0000009121314453	
POS	_pos_ngram_O_CARD_PR	1.0000009171744524	
POS	_pos_ngram_O_CARD_CONJ	1.000000963169865	
POS	_pos_ngram_PP_PUNC_PUNC	1.000001036253146	
POS	_pos_ngram_CONJ_PP_NP	1.0000011214880056	
POS	_pos_ngram_PUNC_NN_O	1.000001135554878	
POS	_pos_ngram_PR_PUNC_PUNC	1.0000011674654583	
POS	_pos_ngram_O_PR_PR	1.0000012696635212	
POS	_pos_ngram_PR_NP_NP	1.0000013109173718	
POS	_pos_ngram_PR_CARD_CARD	1.000001314436813	
POS	_pos_ngram_CARD_O_CONJ	1.000001314436813	
POS	_pos_ngram_PR_CONJ_ADJ	1.0000013229227345	
POS	_pos_ngram_ADV_O_NP	1.0000013831898562	
POS	_pos_ngram_ADV_PP_PUNC	1.000001450804268	
POS	_pos_ngram_PP_ADJ_O	1.0000014715015961	
POS	_pos_ngram_CARD_CONJ_CARD	1.0000015003253193	
POS	_pos_ngram_CARD_V_O	1.0000015171900372	
POS	_pos_ngram_PR_O_V	1.0000015503995112	
POS	_pos_ngram_ART_ART_V	1.000001553514225	
POS	_pos_ngram_PUNC_CARD_PR	1.000001637210061	
POS	_pos_ngram_ART_ADJ_ADV	1.0000016436203807	
POS	_pos_ngram_O_ADV_ART	1.0000016807321424	
POS	_pos_ngram_O_NP_PP	1.0000016982021964	
POS	_pos_ngram_CONJ_PR_NP	1.000001708864038	
POS	_pos_ngram_CARD_ADV	1.0000017369741063	
POS	_pos_ngram_PR_PR_PP	1.000001760725044	
POS	_pos_ngram_CARD_PP_NN	1.0000018343494583	
POS	_pos_ngram_O_CARD_ART	1.0000018343494583	
POS	_pos_ngram_ADJ_NN_NP	1.0000018376596609	
POS	_pos_ngram_ADV_PR_CARD	1.000001851925405	
POS	_pos_ngram_NN_ADV_CARD	1.000001891795486	
POS	_pos_ngram_O_PR_ADJ	1.000001891795486	
POS	_pos_ngram_NP_NN_CONJ	1.0000019027400726	
POS	_pos_ngram_PUNC_PUNC_CARD	1.000001905555125	
POS	_pos_ngram_CARD_CARD_PUNC	1.0000019415032901	
POS	_pos_ngram_CARD_CARD_PP	1.0000019415032901	
POS	_pos_ngram_CARD_CONJ_ADJ	1.00000195617509	
POS	_pos_ngram_NP_PUNC_CONJ	1.0000020395625882	
POS	_pos_ngram_PUNC_PUNC_PUNC	1.0000021131776053	
POS	_pos_ngram_PUNC_O_NP	1.0000021491362419	
POS	_pos_ngram_CONJ_ADJ_CARD	1.0000021623350963	
POS	_pos_ngram_PR_NN_CARD	1.0000021623350963	
POS	_pos_ngram_CONJ_ADJ_ADV	1.0000021853256527	
POS	_pos_ngram_ART_ADV_ADV	1.0000022186217836	
POS	_pos_ngram_CARD_ART_NN	1.0000022323088031	
POS	_pos_ngram_V_NN_CARD	1.0000022748134023	
POS	_pos_ngram_NP_CARD_V	1.0000023209046742	
POS	_pos_ngram_ADV_NP_PP	1.0000023235403481	
POS	_pos_ngram_PR_PP_CARD	1.0000023825511446	
POS	_pos_ngram_PUNC_PR_PUNC	1.0000025365734189	
POS	_pos_ngram_ART_CARD_PR	1.0000025429750639	
POS	_pos_ngram_PR_ART_PUNC	1.0000025560633938	
POS	_pos_ngram_NN_ADJ_CARD	1.0000025914946902	
POS	_pos_ngram_O_O_ADV	1.00000262213008	
POS	_pos_ngram_ADV_O_PP	1.0000026302631675	
POS	_pos_ngram_PR_PR_PUNC	1.0000026515352376	
POS	_pos_ngram_ADJ_O_ADV	1.000002728122782	
POS	_pos_ngram_NN_CARD_PR	1.0000027477305593	
POS	_pos_ngram_PP_PUNC_CONJ	1.0000027648717758	
POS	_pos_ngram_PP_O_CARD	1.0000027823136066	
POS	_pos_ngram_O_ADV_V	1.000002816266801	
POS	_pos_ngram_NP_O_O	1.0000028216769095	
POS	_pos_ngram_NN_ART_ART	1.0000028593946027	
POS	_pos_ngram_PR_ADJ_V	1.0000028755281305	
POS	_pos_ngram_O_NP_V	1.0000028871035995	
POS	_pos_ngram_CONJ_ADJ_O	1.0000029583185785	
POS	_pos_ngram_O_PP_PP	1.0000029822272598	
POS	_pos_ngram_CARD_V_NN	1.0000032021950787	
POS	_pos_ngram_PUNC_PR_O	1.000003244403318	
POS	_pos_ngram_CARD_PP_CARD	1.0000032827153211	
POS	_pos_ngram_ADJ_ADJ_CONJ	1.0000033027420407	
POS	_pos_ngram_PP_CONJ_O	1.000003307844147	
POS	_pos_ngram_V_ART_CONJ	1.0000033152687267	
POS	_pos_ngram_O_NN_ART	1.000003325161888	
POS	_pos_ngram_NP_ART_NP	1.0000033431720978	
POS	_pos_ngram_V_O_ADV	1.000003351422974	
POS	_pos_ngram_V_O_PR	1.000003388857096	
POS	_pos_ngram_ADV_CARD_PP	1.000003433451917	
POS	_pos_ngram_CARD_CARD_CARD	1.0000034787592569	
POS	_pos_ngram_O_PR_O	1.0000034921009262	
POS	_pos_ngram_PR_ADJ_PR	1.0000034976968568	
POS	_pos_ngram_ART_V_PUNC	1.0000035037338653	
POS	_pos_ngram_ADV_ART_NP	1.0000035271808954	
POS	_pos_ngram_PUNC_PP	1.0000037240642008	
POS	_pos_ngram_ADJ_PR_PP	1.0000038444660775	
POS	_pos_ngram_PUNC_PR_PR	1.000003883505745	
POS	_pos_ngram_ART_PR_ADV	1.0000039452455085	
POS	_pos_ngram_PUNC_PUNC_NP	1.0000041100428716	
POS	_pos_ngram_O_PUNC_ADJ	1.0000042017516004	
POS	_pos_ngram_PR_CARD_NN	1.0000042501675162	
POS	_pos_ngram_ART_CARD_ADV	1.0000042826321927	
POS	_pos_ngram_CARD_ADV_PP	1.0000042826321927	
POS	_pos_ngram_PP_CARD_PP	1.0000043879961973	
POS	_pos_ngram_NP_ADV_ADJ	1.000004532417952	
POS	_pos_ngram_PR_NN_NP	1.00000453566435	
POS	_pos_ngram_CARD_NP_PUNC	1.00000453566435	
POS	_pos_ngram_NN_CARD_NP	1.00000453566435	
POS	_pos_ngram_ART_PP_CARD	1.0000045417271464	
POS	_pos_ngram_O_O_PP	1.0000045418904082	
POS	_pos_ngram_O_PP_O	1.0000046185957046	
POS	_pos_ngram_PR_ADV_NN	1.0000049688893422	
POS	_pos_ngram_ART_CARD_O	1.0000050711601325	
POS	_pos_ngram_ADV_ART_PUNC	1.0000050903560471	
POS	_pos_ngram_V_PP_O	1.0000051471836346	
POS	_pos_ngram_PR_PP_NP	1.0000051705357909	
POS	_pos_ngram_PR_ART_O	1.0000052303657188	
POS	_pos_ngram_PUNC_NN_ADJ	1.0000052861143953	
POS	_pos_ngram_CONJ_PR_ADJ	1.0000054738615727	
POS	_pos_ngram_PUNC_V_PUNC	1.00000576376759	
POS	_pos_ngram_PR_ADV_CONJ	1.0000058041228843	
POS	_pos_ngram_NN_PR_ART	1.0000059231176328	
POS	_pos_ngram_NP_ADV_ART	1.0000059808364359	
POS	_pos_ngram_PUNC_NP_ADV	1.0000060836411209	
POS	_pos_ngram_ART_O_NP	1.0000060931440768	
POS	_pos_ngram_ADJ_PP_O	1.0000061243229732	
POS	_pos_ngram_PP_O_NP	1.000006270520013	
POS	_pos_ngram_CONJ_O_ADV	1.0000063553860419	
POS	_pos_ngram_NN_ADJ_V	1.0000064601120884	
POS	_pos_ngram_V_O_NP	1.0000065582614883	
POS	_pos_ngram_CARD_CARD_NN	1.0000066128834537	
POS	_pos_ngram_NN_ADJ_ADJ	1.0000068114479455	
POS	_pos_ngram_PP_NP_CARD	1.000006866397501	
POS	_pos_ngram_PUNC_ART_PUNC	1.000006953753023	
POS	_pos_ngram_ADV_CARD_CARD	1.0000069565454628	
POS	_pos_ngram_CONJ_PP_ADV	1.000007129696733	
POS	_pos_ngram_CONJ_PP_O	1.000007155353259	
POS	_pos_ngram_ADV_ART_ART	1.000007223470419	
POS	_pos_ngram_ART_PUNC_CONJ	1.0000072364712387	
POS	_pos_ngram_PR_ADV_ART	1.0000075464716942	
POS	_pos_ngram_ART_CARD_PUNC	1.0000079835230236	
POS	_pos_ngram_NN_CARD_CONJ	1.0000080160364244	
POS	_pos_ngram_PP_CONJ_NN	1.0000081015221263	
POS	_pos_ngram_O_NP_PUNC	1.0000081456532088	
POS	_pos_ngram_NP_NN_PR	1.0000082193850095	
POS	_pos_ngram_CONJ_V_CARD	1.000008231905333	
POS	_pos_ngram_ART_CONJ_ART	1.0000082438494495	
POS	_pos_ngram_O_CONJ_PP	1.0000082526438168	
POS	_pos_ngram_CARD_NP	1.0000082585718704	
POS	_pos_ngram_PP_PP_O	1.0000082824654293	
POS	_pos_ngram_NP_PUNC_CARD	1.000008565510755	
POS	_pos_ngram_PUNC_PP_PUNC	1.0000086858211983	
POS	_pos_ngram_V_PUNC_PUNC	1.0000088510614187	
POS	_pos_ngram_O_CARD_CARD	1.0000088977979968	
POS	_pos_ngram_O_V_ADJ	1.0000091219335834	
POS	_pos_ngram_O_ADV_PP	1.0000091308249677	
POS	_pos_ngram_PP_ADV_O	1.00000918002339	
POS	_pos_ngram_NP_NN_NN	1.0000092716919595	
POS	_pos_ngram_NN_NP_PUNC	1.0000096234123714	
POS	_pos_ngram_PUNC_PUNC_CONJ	1.0000096958542792	
POS	_pos_ngram_ART_O_ADJ	1.00000976831527	
POS	_pos_ngram_V_PP_CARD	1.0000098395151351	
POS	_pos_ngram_NN_PUNC_ADJ	1.0000104136999801	
POS	_pos_ngram_NP_PUNC_O	1.0000105620348005	
POS	_pos_ngram_CARD_PP_ADJ	1.0000108080321908	
POS	_pos_ngram_ADV_NP_V	1.0000116551399492	
POS	_pos_ngram_NN_V_NN	1.0000117776869772	
POS	_pos_ngram_NP_PUNC_ADV	1.0000122548117787	
POS	_pos_ngram_PUNC_ADV_CARD	1.0000123417660505	
POS	_pos_ngram_NP_O_NP	1.0000124153410954	
POS	_pos_ngram_ART_ART_ADJ	1.000012534554384	
POS	_pos_ngram_ADJ_V_ADJ	1.0000125576953658	
POS	_pos_ngram_PUNC_PP_NP	1.000012605357218	
POS	_pos_ngram_CARD_V_ADV	1.0000126686072437	
POS	_pos_ngram_NP_CONJ_ART	1.000012865801193	
POS	_pos_ngram_NP_CONJ_NN	1.000012881390512	
POS	_pos_ngram_ADV_ADJ_V	1.0000129741593529	
POS	_pos_ngram_PUNC_NP_ART	1.0000133523718597	
POS	_pos_ngram_NP_NP_PR	1.000013434486829	
POS	_pos_ngram_PUNC_PP_CARD	1.0000136431101123	
POS	_pos_ngram_CARD_NN_NP	1.0000137706431393	
POS	_pos_ngram_CARD_NN_NN	1.000014080698643	
POS	_pos_ngram_V_NN_NP	1.000014132560407	
POS	_pos_ngram_ADV_ADJ_ART	1.000014218310589	
POS	_pos_ngram_O_ADV_ADJ	1.0000143294594683	
POS	_pos_ngram_ADV_CARD_NN	1.0000150740616771	
POS	_pos_ngram_ADJ_ADV_PR	1.0000151008982625	
POS	_pos_ngram_CONJ_V_CONJ	1.0000151962611774	
POS	_pos_ngram_V_PR_ADJ	1.0000160152598152	
POS	_pos_ngram_V_NP_NN	1.0000161152758522	
POS	_pos_ngram_ART_ADV_PUNC	1.0000164563140743	
POS	_pos_ngram_ART_ADJ_ART	1.0000164817039507	
POS	_pos_ngram_O_PP_PR	1.0000169848736844	
POS	_pos_ngram_ART_ADJ_V	1.0000173075593453	
POS	_pos_ngram_PUNC_ART_NP	1.0000173236292982	
POS	_pos_ngram_ADV_PUNC_NP	1.0000176923953934	
POS	_pos_ngram_ADV_ADJ_ADJ	1.0000179907148303	
POS	_pos_ngram_V_O_ART	1.0000182707366907	
POS	_pos_ngram_V_PUNC_ADJ	1.0000184027900452	
POS	_pos_ngram_O_NN_CARD	1.0000197418291212	
POS	_pos_ngram_ADV_ADV_CONJ	1.0000198466132972	
POS	_pos_ngram_ADJ_CONJ_PP	1.000020046015931	
POS	_pos_ngram_O_ADV	1.0000203114932362	
POS	_pos_ngram_ADV_ADV_CARD	1.00002039015505	
POS	_pos_ngram_CONJ_PP_ADJ	1.0000215863198165	
POS	_pos_ngram_PP_ADV_V	1.0000219919445068	
POS	_pos_ngram_PUNC_ART_PR	1.0000226354392434	
POS	_pos_ngram_PR_NN_O	1.0000226674645194	
POS	_pos_ngram_NN_ADV_O	1.0000232058054475	
POS	_pos_ngram_CONJ_ADV_PP	1.0000235539015345	
POS	_pos_ngram_CONJ_ADV_ADV	1.0000237236776268	
POS	_pos_ngram_ADV_ADV_O	1.0000239408430793	
POS	_pos_ngram_PP_ART_O	1.0000249512306902	
POS	_pos_ngram_NP_O_CONJ	1.0000252841994413	
POS	_pos_ngram_NN_PUNC_PUNC	1.0000254513931717	
POS	_pos_ngram_O_V_ART	1.0000274966592646	
POS	_pos_ngram_NN_ADV_NN	1.0000275771104223	
POS	_pos_ngram_V_PP_CONJ	1.000028114574652	
POS	_pos_ngram_PP_PP_ADJ	1.0000281497030592	
POS	_pos_ngram_V_O_ADJ	1.000028487406964	
POS	_pos_ngram_PP_ADJ_CONJ	1.0000303426951822	
POS	_pos_ngram_ADV_NN_ART	1.00003058409554	
POS	_pos_ngram_CARD_O	1.0000307052671686	
POS	_pos_ngram_CARD_PP	1.0000308953411157	
POS	_pos_ngram_O_V_ADV	1.0000309379356112	
POS	_pos_ngram_NN_CONJ_ADJ	1.0000309945077817	
POS	_pos_ngram_ADJ_CARD_PUNC	1.000031433591505	
POS	_pos_ngram_ART_ADV	1.0000314391270893	
POS	_pos_ngram_V_PP_PUNC	1.000031543491507	
POS	_pos_ngram_NN_ADV_CONJ	1.0000319478041588	
POS	_pos_ngram_ADV_PUNC_CONJ	1.00003234195165	
POS	_pos_ngram_PP_V_CARD	1.0000327424583422	
POS	_pos_ngram_PP_CARD_PUNC	1.0000334133472453	
POS	_pos_ngram_ART_NN_ADJ	1.0000335150900188	
POS	_pos_ngram_CONJ_PP_NN	1.000034180931189	
POS	_pos_ngram_CARD_NN_ADJ	1.0000350003163265	
POS	_pos_ngram_PUNC_V_NN	1.0000351609980773	
POS	_pos_ngram_PP_ADV_ADV	1.0000356437194333	
POS	_pos_ngram_PP_NP_CONJ	1.0000361442480883	
POS	_pos_ngram_O_CARD	1.0000368268012412	
POS	_pos_ngram_NN_PP_CARD	1.0000368499551306	
POS	_pos_ngram_V_V_O	1.0000375439593678	
POS	_pos_ngram_O_NP_O	1.0000383520187488	
POS	_pos_ngram_PR_ADJ_CONJ	1.0000391118999978	
POS	_pos_ngram_O_V_PP	1.0000393116895627	
POS	_pos_ngram_V_ADJ_PR	1.0000401324790116	
POS	_pos_ngram_ADV_PP_NP	1.0000403208713813	
POS	_pos_ngram_PUNC_O	1.0000420423466838	
POS	_pos_ngram_CARD_PUNC_PR	1.0000449108430893	
POS	_pos_ngram_CONJ_ART_ADJ	1.000045519025629	
POS	_pos_ngram_ADJ_NN_O	1.000046026816646	
POS	_pos_ngram_PR_ADV_ADJ	1.000046825882766	
POS	_pos_ngram_CARD_NN_O	1.0000472226196115	
POS	_pos_ngram_CONJ_ADJ_ADJ	1.000048410678563	
POS	_pos_ngram_CARD_PP_ART	1.000048611930778	
POS	_pos_ngram_NN_CONJ_V	1.0000487397045843	
POS	_pos_ngram_ART_NP_V	1.0000488518284356	
POS	_pos_ngram_ADJ_CARD_NN	1.000049317999196	
POS	_pos_ngram_PP_NP_ADV	1.0000507000991985	
POS	_pos_ngram_NN_O_O	1.000051215961863	
POS	_pos_ngram_PUNC_CONJ_ART	1.0000523182000087	
POS	_pos_ngram_PUNC_CONJ_V	1.0000528423077832	
POS	_pos_ngram_PP_O_V	1.0000532014737038	
POS	_pos_ngram_V_ADJ_O	1.0000533343454756	
POS	_pos_ngram_PUNC_ADV_ADV	1.0000536439445376	
POS	_pos_ngram_PUNC_ADV_ART	1.0000561665461796	
POS	_pos_ngram_PUNC_ADV_PR	1.0000572785819934	
POS	_pos_ngram_PP_ART_V	1.0000573812405942	
POS	_pos_ngram_PP_O_O	1.0000574400919247	
POS	_pos_ngram_ADV_NP	1.0000581764764498	
POS	_pos_ngram_ADJ_O	1.0000597493332033	
POS	_pos_ngram_NN_O_PUNC	1.0000599431421908	
POS	_pos_ngram_NP_PUNC_PP	1.000062025332545	
POS	_pos_ngram_O_O_PUNC	1.000062066139316	
POS	_pos_ngram_CARD_CARD	1.0000645331135414	
POS	_pos_ngram_V_NN_PUNC	1.000064695842461	
POS	_pos_ngram_NN_CARD_PUNC	1.000066272517986	
POS	_pos_ngram_NN_PP_PP	1.0000713202769114	
POS	_pos_ngram_V_ART_NP	1.000072612202573	
POS	_pos_ngram_ART_ADJ_PUNC	1.0000749872475208	
POS	_pos_ngram_PP_ART_ADV	1.0000750723328582	
POS	_pos_ngram_PUNC_O_PUNC	1.0000792506178142	
POS	_pos_ngram_PP_NN_PR	1.000079690206705	
POS	_pos_ngram_PR_PP_NN	1.0000808894836808	
POS	_pos_ngram_V_V_CONJ	1.0000840383299292	
POS	_pos_ngram_NN_ADV_PP	1.0000862245089388	
POS	_pos_ngram_NN_NN_PP	1.0000879962935723	
POS	_pos_ngram_PUNC_O_V	1.0000891667540994	
POS	_pos_ngram_ADJ_CARD	1.0000895242614223	
POS	_pos_ngram_O_ART	1.0000912898118184	
POS	_pos_ngram_V_NN_PR	1.0000940684226323	
POS	_pos_ngram_PUNC_NN_PUNC	1.000095056344934	
POS	_pos_ngram_NN_V_ART	1.0000964375395582	
POS	_pos_ngram_PUNC_V_PR	1.0000985294511324	
POS	_pos_ngram_CARD_PUNC_PP	1.0001013542439545	
POS	_pos_ngram_O_NP	1.0001024324550702	
POS	_pos_ngram_NN_ADJ_PP	1.0001063236497434	
POS	_pos_ngram_V_PUNC_ADV	1.000107644519865	
POS	_pos_ngram_PP_PR_ADJ	1.0001082825093197	
POS	_pos_ngram_CONJ_NN_PP	1.0001103829926683	
POS	_pos_ngram_PUNC_NP_NP	1.0001107814636925	
POS	_pos_ngram_ADJ_ADJ_NN	1.0001132912034691	
POS	_pos_ngram_ADJ_PP_PR	1.0001189816121414	
POS	_pos_ngram_ADV_CARD	1.0001201527884678	
POS	_pos_ngram_V_PUNC_ART	1.000122623612737	
POS	_pos_ngram_ADJ_CONJ	1.0001286455313858	
POS	_pos_ngram_V_PR_PR	1.0001420944084995	
POS	_pos_ngram_ADV_ADJ_PUNC	1.0001423466689539	
POS	_pos_ngram_NN_CARD	1.0001562203468286	
POS	_pos_ngram_ADV_O	1.0001582474303188	
POS	_pos_ngram_V_ADJ_PUNC	1.0001659219081138	
POS	_pos_ngram_ADJ_ADJ	1.0001735398619114	
POS	_pos_ngram_NN_ART_V	1.0001746519759656	
POS	_pos_ngram_NN_V_ADJ	1.0001774042175442	
POS	_pos_ngram_PR_PP_V	1.000191619755395	
POS	_pos_ngram_PUNC_CONJ_PR	1.0001932192416645	
POS	_pos_ngram_PR_PR_V	1.000198215660958	
POS	_pos_ngram_PR_V_PP	1.000199820234729	
POS	_pos_ngram_ART_PR_V	1.000200855095448	
POS	_pos_ngram_O_NN_O	1.0002012961208808	
POS	_pos_ngram_NP_O	1.0002030273994709	
POS	_pos_ngram_ADV_ART	1.000203242291309	
POS	_pos_ngram_V_ART_V	1.000203875386249	
POS	_pos_ngram_ADV_V_ADV	1.00021137560494	
POS	_pos_ngram_NN_PUNC_PR	1.0002227457343549	
POS	_pos_ngram_NN_ADV_V	1.000225477118123	
POS	_pos_ngram_ART_PR	1.0002354009138208	
POS	_pos_ngram_PR_NN_V	1.0002447705276531	
POS	_pos_ngram_ART_NN_NN	1.0002523120533677	
POS	_pos_ngram_V_V_PUNC	1.000260654506768	
POS	_pos_ngram_PR_ADJ	1.0002768089607952	
POS	_pos_ngram_PP_NN_PP	1.0002981506290722	
POS	_pos_ngram_ADJ_PUNC_PR	1.0003011549239886	
POS	_pos_ngram_PP_NN_V	1.0003039776407818	
POS	_pos_ngram_NP_NN	1.0003412119629016	
POS	_pos_ngram_NN_PUNC_PP	1.0003440976290308	
POS	_pos_ngram_PP_V_NN	1.0003850025388132	
POS	_pos_ngram_O_NN	1.000404253750744	
POS	_pos_ngram_NP_PUNC	1.0004623256447078	
POS	_pos_ngram_V_ADV_ADJ	1.0004670412850074	
POS	_pos_ngram_V_PR_V	1.000482839086107	
POS	_pos_ngram_ADJ_PP_ART	1.0004837006869418	
POS	_pos_ngram_ADV_ART_NN	1.0005158981949367	
POS	_pos_ngram_O	1.000524546997031	
POS	_pos_ngram_V_PR_PP	1.0005601254883403	
POS	_pos_ngram_V_PP_NN	1.000560508926584	
POS	_pos_ngram_ADV_V_PR	1.000694462930663	
POS	_pos_ngram_ADV_PR	1.0007172053511553	
POS	_pos_ngram_ADV_PR_V	1.0007582658224616	
POS	_pos_ngram_ADV_ADJ	1.00076259984507	
POS	_pos_ngram_V_PR_NN	1.0007682753898703	
POS	_pos_ngram_NN_ART	1.0007730299679571	
POS	_pos_ngram_PP_ART	1.0007980581410465	
POS	_pos_ngram_PP_ART_ADJ	1.0008388548998606	
POS	_pos_ngram_PP_V_PP	1.0008806188269788	
POS	_pos_ngram_ART_NN_PUNC	1.000953909874424	
POS	_pos_ngram_NN_PP_ART	1.0010278035365932	
POS	_pos_ngram_ADJ_NN_V	1.0013457067630798	
POS	_pos_ngram_PR_PP	1.0013505655226769	
POS	_pos_ngram_PUNC_ADV	1.0013867537176278	
POS	_pos_ngram_PUNC_CONJ	1.0015471775887381	
POS	_pos_ngram_NN_PP_NN	1.0017182507711606	
POS	_pos_ngram_PR_V_ADV	1.0020386265835157	
POS	_pos_ngram_V_PP_V	1.00209857306996	
POS	_pos_ngram_PR_V_V	1.002219511102427	
POS	_pos_ngram_V_PUNC	1.0022904278803486	
POS	_pos_ngram_V_ADV_V	1.0026088199409586	
POS	_pos_ngram_PP_ART_NN	1.0027210878680388	
POS	_pos_ngram_PUNC_PR_V	1.0028316054461381	
POS	_pos_ngram_NN_NN	1.0030057114810835	
POS	_pos_ngram_PR_NN	1.0030757588330568	
POS	_pos_ngram_PUNC_PR	1.0032271430940658	
POS	_pos_ngram_PP_NN	1.0034595068458168	


==> figures/features2/features_ProductionRule.tsv <==
# category, feature_name, length-scale
ProductionRule	ProductionRule_S->NP,VP,.,	0.977119935919462	
ProductionRule	ProductionRule_S->NP,VP,	0.9883347162950807	
ProductionRule	ProductionRule_SBAR->IN,S,	0.9917851338518411	
ProductionRule	ProductionRule_NP->JJ,NN,	0.9950166570362347	
ProductionRule	ProductionRule_NP->DT,NNS,	0.9962344045223425	
ProductionRule	ProductionRule_VP->VBG,NP,	0.9966968259776197	
ProductionRule	ProductionRule_VP->VBZ,SBAR,	0.9970378807979626	
ProductionRule	ProductionRule_SBAR->WHADVP,S,	0.9971628885133533	
ProductionRule	ProductionRule_NP->PRP$,NN,	0.9973528335598012	
ProductionRule	ProductionRule_VP->VBP,ADJP,	0.998265855334183	
ProductionRule	ProductionRule_VP->VBZ,NP,	0.9982818642852539	
ProductionRule	ProductionRule_ADJP->JJ,PP,	0.9984012924050738	
ProductionRule	ProductionRule_VP->VBP,S,	0.9984321488074441	
ProductionRule	ProductionRule_VP->MD,VP,	0.9985376385164757	
ProductionRule	ProductionRule_VP->VBP,VP,	0.9986197830562954	
ProductionRule	ProductionRule_PP->TO,NP,	0.9987949019019722	
ProductionRule	ProductionRule_VP->VB,SBAR,	0.9989062619449823	
ProductionRule	ProductionRule_VP->TO,VP,	0.9989176768532179	
ProductionRule	ProductionRule_NP->DT,ADJP,NN,	0.9989259577626932	
ProductionRule	ProductionRule_NP->NN,NNS,	0.9990437688660527	
ProductionRule	ProductionRule_ADJP->JJ,S,	0.9991110839222731	
ProductionRule	ProductionRule_ADJP->JJ,SBAR,	0.9991519525726196	
ProductionRule	ProductionRule_S->PP,NP,VP,.,	0.9991775194091452	
ProductionRule	ProductionRule_VP->VBD,NP,	0.9991835213853448	
ProductionRule	ProductionRule_VP->VB,PP,	0.9993044079717237	
ProductionRule	ProductionRule_ADJP->RB,JJ,	0.999308893883313	
ProductionRule	ProductionRule_VP->VBZ,PP,	0.9993805746068907	
ProductionRule	ProductionRule_PP->IN,S,	0.9994002070746733	
ProductionRule	ProductionRule_VP->VP,CC,VP,	0.9994214360144722	
ProductionRule	ProductionRule_VP->VBP,RB,VP,	0.9994475657734139	
ProductionRule	ProductionRule_VP->VBD,NP,S,	0.999447850799208	
ProductionRule	ProductionRule_NP->NP,PP,SBAR,	0.9994598801407653	
ProductionRule	ProductionRule_VP->VB,VP,	0.9994628582525937	
ProductionRule	ProductionRule_NP->NNP,CC,NNP,	0.9994731068821935	
ProductionRule	ProductionRule_VP->VBZ,ADJP,PP,	0.9994894723594194	
ProductionRule	ProductionRule_VP->VBZ,ADJP,	0.9994921427552546	
ProductionRule	ProductionRule_VP->VB,NP,SBAR,	0.999496952657646	
ProductionRule	ProductionRule_S->NP,ADVP,VP,	0.9995276134317825	
ProductionRule	ProductionRule_VP->VBZ,RB,NP,	0.9995819839542532	
ProductionRule	ProductionRule_NP->PRP$,JJ,NN,	0.9995870816487258	
ProductionRule	ProductionRule_VP->VBZ,RB,VP,	0.999592940216053	
ProductionRule	ProductionRule_VP->VBD,VP,	0.9996196510986085	
ProductionRule	ProductionRule_UCP->NP,CC,S,	0.9996519911698851	
ProductionRule	ProductionRule_S->NP,VP,:,	0.9996579377009913	
ProductionRule	ProductionRule_VP->VBZ,PP,SBAR,	0.9996634851282776	
ProductionRule	ProductionRule_VP->VB,RB,VP,	0.9996961605287794	
ProductionRule	ProductionRule_VP->VBP,NP,UCP,	0.9996961605287794	
ProductionRule	ProductionRule_ADVP->JJR,IN,	0.9996961605287794	
ProductionRule	ProductionRule_S->FRAG,:,S,.,	0.9996961605287794	
ProductionRule	ProductionRule_NP->CD,JJR,NN,	0.9996961605287794	
ProductionRule	ProductionRule_FRAG->ADJP,,,NP,	0.9996961605287794	
ProductionRule	ProductionRule_NP->DT,JJ,NNS,	0.9996962534600513	
ProductionRule	ProductionRule_VP->MD,RB,	0.9997013546407114	
ProductionRule	ProductionRule_ADJP->ADVP,JJ,	0.9997151968507063	
ProductionRule	ProductionRule_NP->NNP,NNP,	0.9997332957860472	
ProductionRule	ProductionRule_NP->NP,S,	0.9997396866059362	
ProductionRule	ProductionRule_NP->NN,NNP,NNP,	0.999740342142643	
ProductionRule	ProductionRule_ADJP->ADJP,SBAR,	0.999757383641389	
ProductionRule	ProductionRule_NP->DT,JJ,JJ,NN,	0.999764482799956	
ProductionRule	ProductionRule_NP->ADJP,NNS,	0.9997662953140392	
ProductionRule	ProductionRule_VP->VBN,NP,	0.9997726702475653	
ProductionRule	ProductionRule_NP->JJR,NNS,	0.9997828978300569	
ProductionRule	ProductionRule_VP->VBZ,ADJP,NP,	0.9997856772096909	
ProductionRule	ProductionRule_PP->IN,SBAR,	0.9997879664213487	
ProductionRule	ProductionRule_VP->VBP,NP,	0.9997942169153813	
ProductionRule	ProductionRule_VP->VB,NP,PP,	0.9998003391815058	
ProductionRule	ProductionRule_NP->DT,NN,NN,	0.9998054738510744	
ProductionRule	ProductionRule_VP->VBG,PP,	0.9998150293324153	
ProductionRule	ProductionRule_NP->NP,PP,PP,	0.9998191312067328	
ProductionRule	ProductionRule_NP->NN,POS,	0.9998197395952859	
ProductionRule	ProductionRule_NP->DT,JJS,NN,	0.999827329135037	
ProductionRule	ProductionRule_VP->VB,ADVP,	0.9998339530477723	
ProductionRule	ProductionRule_VP->VBZ,ADJP,SBAR,	0.9998355539135557	
ProductionRule	ProductionRule_S->ADVP,NP,VP,.,	0.9998400215611676	
ProductionRule	ProductionRule_SINV->MD,NP,VP,	0.9998418120701908	
ProductionRule	ProductionRule_NP->QP,NN,	0.9998478239019853	
ProductionRule	ProductionRule_S->NP,ADVP,VP,.,	0.9998493100801198	
ProductionRule	ProductionRule_NP->PRP$,NNS,	0.9998503280459289	
ProductionRule	ProductionRule_VP->VB,PP,SBAR,	0.9998508090748881	
ProductionRule	ProductionRule_NP->JJR,NN,	0.9998526866133778	
ProductionRule	ProductionRule_VP->VBP,PRT,SBAR,	0.9998569191059815	
ProductionRule	ProductionRule_S->S,S,S,S,	0.9998569191059815	
ProductionRule	ProductionRule_VP->VBN,VP,	0.9998576229417238	
ProductionRule	ProductionRule_NP->PRP$,JJR,	0.9998604506525453	
ProductionRule	ProductionRule_NP->FW,FW,	0.9998607399156123	
ProductionRule	ProductionRule_VP->VBN,PP,	0.9998607839039073	
ProductionRule	ProductionRule_ADJP->ADJP,PP,	0.9998610707085316	
ProductionRule	ProductionRule_VP->VB,NP,ADVP,S,	0.9998682104692472	
ProductionRule	ProductionRule_S->S,VP,	0.9998690118490483	
ProductionRule	ProductionRule_PP->JJ,IN,NP,	0.9998739727913705	
ProductionRule	ProductionRule_NP->NP,ADVP,	0.9998744071827496	
ProductionRule	ProductionRule_SBAR->IN,IN,S,	0.9998748153374211	
ProductionRule	ProductionRule_VP->VB,NP,ADVP,	0.9998777166379378	
ProductionRule	ProductionRule_VP->VBN,ADVP,	0.9998781647648517	
ProductionRule	ProductionRule_NP->DT,JJR,NN,	0.9998803864271316	
ProductionRule	ProductionRule_PP->IN,PP,	0.9998833431191907	
ProductionRule	ProductionRule_NP->DT,JJS,JJ,NN,	0.9998834491999956	
ProductionRule	ProductionRule_VP->VB,NP,PP,SBAR,	0.9998864587068848	
ProductionRule	ProductionRule_S->NP,ADVP,	0.9998870922532147	
ProductionRule	ProductionRule_ADVP->ADVP,PP,	0.9998875818294435	
ProductionRule	ProductionRule_S->PP,,,NP,VP,.,	0.9998883427992507	
ProductionRule	ProductionRule_VP->VBP,PP,	0.999892895180925	
ProductionRule	ProductionRule_SBAR->SBAR,,,SBAR,	0.9998930064823564	
ProductionRule	ProductionRule_ADVP->RB,RB,	0.9998942364443707	
ProductionRule	ProductionRule_VP->VB,NP,NP,	0.9998954427324801	
ProductionRule	ProductionRule_NP->ADJP,NN,NN,	0.999897341828151	
ProductionRule	ProductionRule_ADJP->JJS,NN,	0.999897341828151	
ProductionRule	ProductionRule_NP->NP,PP,PP,.,	0.999897341828151	
ProductionRule	ProductionRule_VP->VBP,ADVP,VP,	0.9998974267078381	
ProductionRule	ProductionRule_S->S,,,CC,S,	0.9998975910041228	
ProductionRule	ProductionRule_VP->VBD,PP,S,	0.9998979707936172	
ProductionRule	ProductionRule_NP->NP,CC,RB,	0.9998984850141165	
ProductionRule	ProductionRule_VP->VP,,,CC,VP,	0.9999004322560057	
ProductionRule	ProductionRule_S->S,VP,.,	0.999903816640583	
ProductionRule	ProductionRule_NP->DT,NNP,NNP,NNP,	0.9999043440976971	
ProductionRule	ProductionRule_S->PP,,,NP,VP,	0.9999047219726215	
ProductionRule	ProductionRule_SBAR->ADVP,IN,S,	0.9999049584761052	
ProductionRule	ProductionRule_NP->CD,NN,	0.9999054444954248	
ProductionRule	ProductionRule_ADJP->RB,JJR,	0.9999063609058385	
ProductionRule	ProductionRule_NP->DT,NN,NNS,	0.9999069260118851	
ProductionRule	ProductionRule_S->SBAR,,,NP,VP,	0.9999077494203366	
ProductionRule	ProductionRule_NP->JJ,JJ,NN,	0.9999086635701344	
ProductionRule	ProductionRule_S->S,:,S,.,	0.9999101408673592	
ProductionRule	ProductionRule_SINV->VBZ,NP,	0.9999106092290001	
ProductionRule	ProductionRule_NP->WDT,NN,	0.9999106092290001	
ProductionRule	ProductionRule_VP->VB,NP,,,PP,	0.9999120272655617	
ProductionRule	ProductionRule_NP->VBG,NNS,	0.9999125817068268	
ProductionRule	ProductionRule_VP->MD,ADVP,VP,	0.9999145268713843	
ProductionRule	ProductionRule_ADJP->ADJP,ADVP,	0.9999156053429699	
ProductionRule	ProductionRule_NP->NP,,,VP,	0.999916643737954	
ProductionRule	ProductionRule_VP->VBD,NP,NP,	0.9999167578238755	
ProductionRule	ProductionRule_VP->ADVP,VBN,	0.9999169938115461	
ProductionRule	ProductionRule_ADJP->ADVP,JJ,CC,JJ,	0.9999195022291081	
ProductionRule	ProductionRule_ADJP->RBS,JJ,	0.9999205247057944	
ProductionRule	ProductionRule_ADJP->RBR,JJ,	0.9999211200608151	
ProductionRule	ProductionRule_VP->VBZ,RB,ADJP,	0.9999217308414176	
ProductionRule	ProductionRule_SBAR->SBAR,,,CC,SBAR,	0.9999232085879705	
ProductionRule	ProductionRule_VP->VBP,NP,PP,	0.9999234823899841	
ProductionRule	ProductionRule_SBARQ->WHADVP,SQ,.,	0.999923811233462	
ProductionRule	ProductionRule_NP->NP,CC,NP,	0.9999246809325604	
ProductionRule	ProductionRule_NP->JJ,NNP,	0.9999271725380909	
ProductionRule	ProductionRule_NP->DT,JJ,JJ,NNS,	0.999927463483368	
ProductionRule	ProductionRule_ADJP->RB,JJ,PP,	0.9999281965737451	
ProductionRule	ProductionRule_VP->VBP,S,SBAR,	0.9999283471146695	
ProductionRule	ProductionRule_VP->VBN,S,	0.9999285377180328	
ProductionRule	ProductionRule_VP->VBZ,NP,ADVP,	0.9999286799731963	
ProductionRule	ProductionRule_NP->DT,JJ,NN,CC,NN,	0.9999291755373981	
ProductionRule	ProductionRule_NP->DT,JJ,	0.9999291901409816	
ProductionRule	ProductionRule_VP->VBP,ADVP,PP,	0.9999297280853412	
ProductionRule	ProductionRule_SBARQ->WHNP,SQ,	0.9999298464685132	
ProductionRule	ProductionRule_ADJP->ADJP,CC,ADJP,	0.9999312081410405	
ProductionRule	ProductionRule_PP->ADVP,IN,NP,	0.999931651947074	
ProductionRule	ProductionRule_ADVP->DT,RBR,	0.9999318830179584	
ProductionRule	ProductionRule_VP->VBD,ADJP,SBAR,	0.9999324265028499	
ProductionRule	ProductionRule_VP->RB,VP,	0.99993287769063	
ProductionRule	ProductionRule_VP->VBG,S,	0.9999330597783367	
ProductionRule	ProductionRule_VP->VB,PRT,	0.9999330785297726	
ProductionRule	ProductionRule_NP->DT,NN,JJ,	0.999933468451134	
ProductionRule	ProductionRule_NP->DT,NN,SBAR,	0.9999339162716249	
ProductionRule	ProductionRule_VP->VP,CC,VP,SBAR,	0.9999346519885733	
ProductionRule	ProductionRule_S->SBAR,NP,VP,.,	0.9999358568451429	
ProductionRule	ProductionRule_NP->DT,NN,CC,NNS,	0.9999359941266089	
ProductionRule	ProductionRule_VP->JJ,NP,NP,	0.9999359941266089	
ProductionRule	ProductionRule_PP->IN,FRAG,	0.999936109539784	
ProductionRule	ProductionRule_NP->PDT,DT,NNS,	0.999936280804431	
ProductionRule	ProductionRule_S->S,CC,S,.,	0.9999366455736819	
ProductionRule	ProductionRule_SQ->MD,NP,VP,	0.999936708073647	
ProductionRule	ProductionRule_NP->JJ,NN,NN,NN,	0.9999370741164965	
ProductionRule	ProductionRule_SBAR->WHPP,S,	0.9999375013255326	
ProductionRule	ProductionRule_WHPP->IN,WHNP,	0.9999375013255326	
ProductionRule	ProductionRule_NP->NP,ADJP,	0.9999375450820238	
ProductionRule	ProductionRule_NP->NP,CD,NNS,	0.9999378157786658	
ProductionRule	ProductionRule_NP->NP,,,CC,NP,,,	0.9999378157786658	
ProductionRule	ProductionRule_NP->DT,JJ,CD,NNS,	0.9999378868792116	
ProductionRule	ProductionRule_QP->RB,CD,	0.9999395908706795	
ProductionRule	ProductionRule_VP->VBD,RB,VP,	0.9999396956773985	
ProductionRule	ProductionRule_ADVP->IN,JJS,	0.9999400499741901	
ProductionRule	ProductionRule_VP->VBP,RB,ADJP,	0.9999406738663736	
ProductionRule	ProductionRule_VP->VB,ADVP,S,	0.9999407591525792	
ProductionRule	ProductionRule_S->NP,DT,VP,	0.9999409833652114	
ProductionRule	ProductionRule_VP->VBZ,ADVP,PP,	0.9999409833652114	
ProductionRule	ProductionRule_VP->VBP,NP,PRT,	0.9999409833652114	
ProductionRule	ProductionRule_NP->NN,CD,NN,	0.9999417810929913	
ProductionRule	ProductionRule_VP->VBZ,NP,:,FRAG,	0.9999417810929913	
ProductionRule	ProductionRule_VP->VBG,NP,NP,	0.9999425684801888	
ProductionRule	ProductionRule_NP->NP,,,NP,,,	0.9999425684801888	
ProductionRule	ProductionRule_VP->VP,VP,	0.9999428863214932	
ProductionRule	ProductionRule_VP->VB,PP,ADVP,	0.9999435629398175	
ProductionRule	ProductionRule_NP->DT,NNPS,	0.9999436601144135	
ProductionRule	ProductionRule_VP->VBG,ADJP,ADVP,	0.9999439070792766	
ProductionRule	ProductionRule_VP->VBP,ADJP,SBAR,	0.9999445513464778	
ProductionRule	ProductionRule_VP->VBD,PP,	0.999944572228641	
ProductionRule	ProductionRule_CONJP->RB,IN,	0.9999450865106152	
ProductionRule	ProductionRule_NP->DT,CD,NNS,	0.9999451694382591	
ProductionRule	ProductionRule_NP->DT,NNS,POS,	0.9999465496730877	
ProductionRule	ProductionRule_VP->VBZ,RB,	0.9999466205720722	
ProductionRule	ProductionRule_NP->DT,NN,.,	0.9999467006550565	
ProductionRule	ProductionRule_NP->NP,CC,ADVP,NP,	0.9999467452254119	
ProductionRule	ProductionRule_NP->CD,NNS,	0.9999470870308927	
ProductionRule	ProductionRule_VP->VB,PP,PP,	0.9999484080096426	
ProductionRule	ProductionRule_S->SBAR,S,CC,S,	0.9999493639434084	
ProductionRule	ProductionRule_VP->VP,,,NP,	0.9999494083178015	
ProductionRule	ProductionRule_VP->VBP,ADVP,	0.999949783185668	
ProductionRule	ProductionRule_SBAR->ADVP,WHADVP,S,	0.9999505560980804	
ProductionRule	ProductionRule_ADJP->FW,FW,	0.9999506189103344	
ProductionRule	ProductionRule_ADVP->NP,JJR,	0.9999512083375288	
ProductionRule	ProductionRule_S->S,,,S,.,	0.9999513310820077	
ProductionRule	ProductionRule_NP->NNP,NN,	0.9999516113667044	
ProductionRule	ProductionRule_S->NP,NP,	0.9999516938677301	
ProductionRule	ProductionRule_VP->JJ,NP,	0.9999517424121483	
ProductionRule	ProductionRule_VP->VB,NP,S,	0.999952391747599	
ProductionRule	ProductionRule_NP->DT,NN,S,	0.99995253237139	
ProductionRule	ProductionRule_ADJP->RB,VBN,	0.9999526950208231	
ProductionRule	ProductionRule_S->S,:,SQ,.,	0.9999526950208231	
ProductionRule	ProductionRule_S->IN,NP,VP,.,	0.9999529414235854	
ProductionRule	ProductionRule_NP->NNS,SBAR,	0.9999529414235854	
ProductionRule	ProductionRule_VP->ADVP,VBN,PRT,PP,	0.9999529414235854	
ProductionRule	ProductionRule_S->SBAR,,,S,,,CC,S,.,	0.9999532221232199	
ProductionRule	ProductionRule_VP->VBN,NP,ADVP,,,S,	0.9999532221232199	
ProductionRule	ProductionRule_NP->DT,JJ,NNP,	0.9999532755831104	
ProductionRule	ProductionRule_SBAR->ADVP,WHNP,S,.,	0.999953347725915	
ProductionRule	ProductionRule_S->ADVP,,,NP,VP,.,	0.9999536268730017	
ProductionRule	ProductionRule_PP->VBG,PP,	0.9999537377155407	
ProductionRule	ProductionRule_VP->VB,NP,PP,PP,	0.9999541451359587	
ProductionRule	ProductionRule_NP->NN,JJ,NN,	0.9999541563827401	
ProductionRule	ProductionRule_VP->VB,CC,VB,NP,	0.9999545006071079	
ProductionRule	ProductionRule_PP->IN,IN,NP,	0.9999551891535633	
ProductionRule	ProductionRule_S->S,,,NP,VP,.,	0.9999561213625888	
ProductionRule	ProductionRule_ADJP->RB,RBR,JJ,	0.999956438889042	
ProductionRule	ProductionRule_FRAG->ADVP,SBAR,.,	0.999956438889042	
ProductionRule	ProductionRule_ADJP->RB,JJ,SBAR,	0.9999567810034475	
ProductionRule	ProductionRule_ADJP->JJ,CC,JJ,	0.9999568574292217	
ProductionRule	ProductionRule_S->SBAR,,,NP,ADVP,VP,.,	0.9999572386459354	
ProductionRule	ProductionRule_S->NP,ADVP,NP,VP,	0.999957624339101	
ProductionRule	ProductionRule_SBAR->SBAR,CC,SBAR,	0.9999578558756548	
ProductionRule	ProductionRule_PRN->,,S,,,	0.9999581380441083	
ProductionRule	ProductionRule_VP->VB,NP,PRT,PP,	0.9999581474626433	
ProductionRule	ProductionRule_VP->VBP,ADJP,,,SBAR,	0.9999583834974046	
ProductionRule	ProductionRule_INTJ->UH,.,	0.9999583918180303	
ProductionRule	ProductionRule_NP->NP,,,NP,,,NP,,,NP,,,CC,ADVP,NP,	0.9999589953904442	
ProductionRule	ProductionRule_NP->NNP,NNP,NNP,NNP,NNP,NNP,	0.9999590150885354	
ProductionRule	ProductionRule_NP->DT,CD,NN,NN,	0.9999590415785757	
ProductionRule	ProductionRule_VP->VBZ,ADVP,VP,	0.9999594560093892	
ProductionRule	ProductionRule_PP->RB,IN,S,	0.999959812364357	
ProductionRule	ProductionRule_NP->NP,,,ADVP,NP,	0.9999599036194178	
ProductionRule	ProductionRule_VP->VBD,NP,ADVP,	0.9999608701319274	
ProductionRule	ProductionRule_FRAG->NP,SBAR,	0.9999610078583459	
ProductionRule	ProductionRule_NP->DT,S,	0.9999610479633191	
ProductionRule	ProductionRule_VP->ADVP,VBD,PP,	0.9999611548064582	
ProductionRule	ProductionRule_WHADVP->RB,WRB,	0.999961522772286	
ProductionRule	ProductionRule_NP->RB,CD,NN,	0.9999615363551774	
ProductionRule	ProductionRule_VP->VB,NP,,,SBAR,	0.9999617907245737	
ProductionRule	ProductionRule_NP->DT,JJ,NN,NNS,	0.9999621207449548	
ProductionRule	ProductionRule_VP->VBN,NP,PP,	0.9999622414587026	
ProductionRule	ProductionRule_VP->VBN,NP,SBAR,	0.9999622658878016	
ProductionRule	ProductionRule_VP->VBG,PP,SBAR,	0.9999623437031456	
ProductionRule	ProductionRule_NP->JJ,VBG,	0.9999628497816779	
ProductionRule	ProductionRule_VP->VB,PP,NP,	0.9999628683146591	
ProductionRule	ProductionRule_S->CC,NP,VP,	0.9999633380343305	
ProductionRule	ProductionRule_VP->VBG,ADJP,	0.9999634445338252	
ProductionRule	ProductionRule_S->PP,VP,	0.9999634545300694	
ProductionRule	ProductionRule_VP->VBZ,ADVP,RB,VP,	0.9999635934446639	
ProductionRule	ProductionRule_NP->NP,:,SBARQ,	0.9999635934446639	
ProductionRule	ProductionRule_ADJP->VBN,PP,	0.9999638017914494	
ProductionRule	ProductionRule_VP->MD,CC,MD,RB,VP,	0.9999638965714114	
ProductionRule	ProductionRule_S->INTJ,,,NP,VP,.,	0.999964195976658	
ProductionRule	ProductionRule_VP->VBD,ADVP,PP,	0.9999643382744223	
ProductionRule	ProductionRule_NP->FW,FW,FW,	0.9999643666268911	
ProductionRule	ProductionRule_VP->VB,ADJP,PP,	0.9999647323568774	
ProductionRule	ProductionRule_RRC->ADVP,NP,	0.9999647346755433	
ProductionRule	ProductionRule_FRAG->NP,,,SBAR,.,	0.9999650641908367	
ProductionRule	ProductionRule_NP->PRP$,JJ,	0.9999651778082834	
ProductionRule	ProductionRule_NP->NN,RB,	0.9999652836590089	
ProductionRule	ProductionRule_NP->DT,NNP,NNP,	0.9999655401312137	
ProductionRule	ProductionRule_VP->VB,ADJP,,,SBAR,	0.9999656176513998	
ProductionRule	ProductionRule_VP->ADVP,NP,SBAR,	0.9999656176513998	
ProductionRule	ProductionRule_NP->DT,VBN,NNS,	0.9999656176513998	
ProductionRule	ProductionRule_NP->RB,JJ,NN,	0.9999656268269164	
ProductionRule	ProductionRule_NP->NP,SBAR,PP,	0.9999656268269164	
ProductionRule	ProductionRule_UCP->NP,CC,ADJP,	0.9999656268269164	
ProductionRule	ProductionRule_VP->VBN,PP,SBAR,	0.9999657091021223	
ProductionRule	ProductionRule_NP->NP,SBAR,SBAR,	0.9999659893269891	
ProductionRule	ProductionRule_VP->VBP,RB,ADVP,VP,	0.9999660896227148	
ProductionRule	ProductionRule_NP->NP,ADJP,POS,	0.9999661098894437	
ProductionRule	ProductionRule_VP->VBZ,UCP,	0.9999663467834431	
ProductionRule	ProductionRule_ADJP->JJR,PP,	0.9999664717509177	
ProductionRule	ProductionRule_VP->VBD,ADVP,S,	0.9999667005713437	
ProductionRule	ProductionRule_NP->JJ,NN,CC,NN,	0.9999669070948702	
ProductionRule	ProductionRule_VP->VBZ,ADJP,PP,PP,S,	0.9999671069449905	
ProductionRule	ProductionRule_VP->VBZ,NP,SBAR,	0.999967335893731	
ProductionRule	ProductionRule_NP->CC,NN,	0.9999674821024724	
ProductionRule	ProductionRule_NP->PDT,DT,NN,NN,	0.9999682195223152	
ProductionRule	ProductionRule_S->``,NP,VP,.,'',	0.9999684326027776	
ProductionRule	ProductionRule_S->NP,ADJP,SBAR,	0.9999684828463684	
ProductionRule	ProductionRule_SQ->VBP,NP,VP,	0.9999690354221213	
ProductionRule	ProductionRule_WHNP->WHNP,ADJP,	0.9999690658040439	
ProductionRule	ProductionRule_VP->VBZ,,,``,SBAR,	0.9999690658040439	
ProductionRule	ProductionRule_ADVP->DT,JJR,	0.9999690924134722	
ProductionRule	ProductionRule_FRAG->ADVP,SBAR,	0.9999690924134722	
ProductionRule	ProductionRule_NP->DT,ADJP,NNS,	0.9999693635834717	
ProductionRule	ProductionRule_PP->IN,``,SBARQ,'',	0.9999693803144527	
ProductionRule	ProductionRule_S->SBAR,,,NP,VP,.,	0.9999695717095657	
ProductionRule	ProductionRule_NP->NP,ADJP,.,	0.9999695995077552	
ProductionRule	ProductionRule_NP->NP,UCP,	0.9999697856696909	
ProductionRule	ProductionRule_VP->VBD,NP,ADVP,S,	0.9999702492320678	
ProductionRule	ProductionRule_VP->VBZ,ADVP,ADJP,SBAR,	0.9999702492320678	
ProductionRule	ProductionRule_VP->VBN,S,ADVP,	0.9999702492320678	
ProductionRule	ProductionRule_VP->VBZ,S,SBAR,	0.999970497120723	
ProductionRule	ProductionRule_NP->NN,CD,	0.9999705696029789	
ProductionRule	ProductionRule_VP->VBG,VP,	0.9999707959713389	
ProductionRule	ProductionRule_UCP->NP,CC,PP,	0.9999708321674012	
ProductionRule	ProductionRule_NP->JJ,JJ,NNS,	0.9999709964665648	
ProductionRule	ProductionRule_S->SBAR,,,ADVP,NP,VP,.,	0.9999711345226379	
ProductionRule	ProductionRule_SQ->VBZ,NP,ADVP,.,'',	0.9999712679372517	
ProductionRule	ProductionRule_SBAR->RB,IN,S,	0.9999715335627719	
ProductionRule	ProductionRule_NP->JJ,NN,NN,NNS,	0.9999716001988593	
ProductionRule	ProductionRule_NP->PRP$,NP,	0.9999716392664363	
ProductionRule	ProductionRule_S->S,CC,S,,,SBAR,.,	0.9999716818896465	
ProductionRule	ProductionRule_WHNP->WHNP,PP,	0.9999718532597124	
ProductionRule	ProductionRule_VP->VBD,ADJP,ADVP,NP,	0.9999718837992557	
ProductionRule	ProductionRule_S->NP,,,NP,VP,.,	0.9999719487865217	
ProductionRule	ProductionRule_SQ->VBZ,ADVP,	0.9999722243158937	
ProductionRule	ProductionRule_ADVP->RB,.,	0.9999722243158937	
ProductionRule	ProductionRule_VP->VBG,,,ADVP,FRAG,	0.9999727808401075	
ProductionRule	ProductionRule_NP->NP,,,PP,	0.9999729089309646	
ProductionRule	ProductionRule_CONJP->IN,RB,	0.9999729116232053	
ProductionRule	ProductionRule_S->NP,ADJP,.,	0.9999729810526542	
ProductionRule	ProductionRule_S->NP,,,VP,.,	0.9999730464484198	
ProductionRule	ProductionRule_S->VP,VP,	0.9999732654190897	
ProductionRule	ProductionRule_PP->IN,ADJP,	0.9999734071993389	
ProductionRule	ProductionRule_NP->JJS,NNS,	0.9999734072631039	
ProductionRule	ProductionRule_NP->NP,,,SBAR,	0.9999735421747138	
ProductionRule	ProductionRule_PP->IN,UCP,	0.9999735593217587	
ProductionRule	ProductionRule_SQ->VBZ,NP,	0.9999737669906346	
ProductionRule	ProductionRule_VP->VBP,RB,NP,	0.9999738633979153	
ProductionRule	ProductionRule_NP->NP,.,	0.9999739363642443	
ProductionRule	ProductionRule_ADVP->RBR,PP,	0.9999739426751624	
ProductionRule	ProductionRule_VP->VBP,S,,,SBAR,	0.9999740775405884	
ProductionRule	ProductionRule_VP->VB,NP,PP,,,SBAR,	0.9999741065971671	
ProductionRule	ProductionRule_NP->JJ,CC,JJ,NNS,	0.9999743444427904	
ProductionRule	ProductionRule_VP->VP,CONJP,VP,	0.9999747305720323	
ProductionRule	ProductionRule_NP->JJ,NN,SBAR,	0.9999747415181706	
ProductionRule	ProductionRule_ADVP->ADVP,S,	0.9999749100088927	
ProductionRule	ProductionRule_VP->VBG,PRT,S,	0.9999750230777051	
ProductionRule	ProductionRule_SBAR->SBAR,:,SBAR,	0.9999750230777051	
ProductionRule	ProductionRule_S->NP,NP,S,	0.9999751183062298	
ProductionRule	ProductionRule_ADVP->DT,PP,	0.9999751183062298	
ProductionRule	ProductionRule_S->NP,NP,VP,	0.9999754056014096	
ProductionRule	ProductionRule_VP->VBD,ADJP,PP,	0.9999755113660319	
ProductionRule	ProductionRule_S->PRN,NP,ADVP,VP,	0.9999755514402153	
ProductionRule	ProductionRule_VP->VBD,SBAR,	0.9999755820699645	
ProductionRule	ProductionRule_VP->VBN,UCP,	0.9999758005578003	
ProductionRule	ProductionRule_ADVP->RB,TO,RB,	0.9999758005578003	
ProductionRule	ProductionRule_VP->PP,ADVP,	0.9999758005578003	
ProductionRule	ProductionRule_NP->NN,.,	0.9999760191516358	
ProductionRule	ProductionRule_VP->VB,S,PP,	0.9999760366116522	
ProductionRule	ProductionRule_VP->VB,NP,,,UCP,	0.9999761394413504	
ProductionRule	ProductionRule_VP->VBD,PP,:,S,	0.9999761698693697	
ProductionRule	ProductionRule_S->INTJ,NP,VP,	0.9999762502065129	
ProductionRule	ProductionRule_NP->PRP$,NN,POS,	0.9999763656440009	
ProductionRule	ProductionRule_PP->IN,``,NP,	0.9999768437917178	
ProductionRule	ProductionRule_NP->FW,FW,FW,FW,FW,	0.9999771825294508	
ProductionRule	ProductionRule_UCP->VP,CC,ADJP,	0.9999773748667753	
ProductionRule	ProductionRule_S->NP,,,VP,	0.9999775468549308	
ProductionRule	ProductionRule_WHADVP->WRB,NP,	0.9999776560766701	
ProductionRule	ProductionRule_VP->VB,S,SBAR,	0.9999782037826375	
ProductionRule	ProductionRule_ADJP->JJ,'',	0.999978691916594	
ProductionRule	ProductionRule_VP->VBD,NP,PP,,,S,	0.999978691916594	
ProductionRule	ProductionRule_NP->DT,CD,	0.9999787466762508	
ProductionRule	ProductionRule_FRAG->WHNP,.,	0.9999787977696688	
ProductionRule	ProductionRule_NP->PRP$,JJ,JJ,NN,	0.9999788302378437	
ProductionRule	ProductionRule_NP->NNP,NNS,	0.9999788998818675	
ProductionRule	ProductionRule_FRAG->NP,.,	0.9999792849499753	
ProductionRule	ProductionRule_NP->NP,:,NP,	0.9999793953218269	
ProductionRule	ProductionRule_VP->VB,ADJP,PP,SBAR,	0.9999794417457071	
ProductionRule	ProductionRule_S->NP,,,``,VP,	0.9999795827531823	
ProductionRule	ProductionRule_NP->JJ,NN,NNS,	0.9999796708478147	
ProductionRule	ProductionRule_NP->ADJP,DT,	0.9999799750615193	
ProductionRule	ProductionRule_S->ADVP,,,PP,,,NP,VP,.,	0.9999800385079217	
ProductionRule	ProductionRule_PP->IN,SBARQ,	0.9999800610769786	
ProductionRule	ProductionRule_S->PP,:,NP,VP,.,	0.9999803880490956	
ProductionRule	ProductionRule_PP->NN,NP,	0.9999804019873052	
ProductionRule	ProductionRule_NP->DT,NN,CD,	0.9999805416838292	
ProductionRule	ProductionRule_VP->VBN,ADVP,PP,	0.9999806283908417	
ProductionRule	ProductionRule_VP->VBN,PP,PP,	0.9999807658613229	
ProductionRule	ProductionRule_UCP->ADJP,CC,PP,	0.9999809065096926	
ProductionRule	ProductionRule_ADJP->NN,CC,NN,	0.9999812033028607	
ProductionRule	ProductionRule_NP->JJ,NN,NN,	0.99998125487026	
ProductionRule	ProductionRule_NP->JJ,NNS,NN,	0.9999815992469416	
ProductionRule	ProductionRule_S->NP,VP,.,'',	0.9999816335706824	
ProductionRule	ProductionRule_NP->DT,NN,NN,NN,	0.9999816855474002	
ProductionRule	ProductionRule_SBAR->NP,IN,S,	0.9999820130128965	
ProductionRule	ProductionRule_VP->VBN,SBAR,	0.9999820644871245	
ProductionRule	ProductionRule_S->ADVP,,,SBAR,VP,.,	0.9999822944118938	
ProductionRule	ProductionRule_X->NP,SBAR,	0.9999824024567273	
ProductionRule	ProductionRule_S->SBAR,,,NP,,,S,,,ADVP,VP,.,	0.999982487225763	
ProductionRule	ProductionRule_SBAR->ADVP,S,	0.999982487225763	
ProductionRule	ProductionRule_ADVP->RB,S,	0.9999826339534239	
ProductionRule	ProductionRule_S->INTJ,,,NP,VP,	0.9999826788077177	
ProductionRule	ProductionRule_S->ADVP,,,S,,,CC,S,.,	0.9999826984425179	
ProductionRule	ProductionRule_NP->NP,PP,:,SBARQ,	0.9999827641102863	
ProductionRule	ProductionRule_SQ->VBZ,NP,ADVP,NP,	0.9999827641102863	
ProductionRule	ProductionRule_NP->NN,,,NP,NN,	0.9999828196676612	
ProductionRule	ProductionRule_VP->VBP,PRT,PP,	0.9999831278572712	
ProductionRule	ProductionRule_SQ->VBD,NP,NP,.,	0.9999831449704508	
ProductionRule	ProductionRule_NP->DT,ADJP,NN,NN,	0.9999831710540414	
ProductionRule	ProductionRule_VP->TO,S,	0.9999832600701352	
ProductionRule	ProductionRule_NP->NNP,,,NNP,CC,NNP,	0.9999832600701352	
ProductionRule	ProductionRule_FRAG->ADVP,NP,	0.9999832647376177	
ProductionRule	ProductionRule_VP->VP,NP,	0.9999835303580804	
ProductionRule	ProductionRule_VP->VBP,NP,NP,	0.9999836195864805	
ProductionRule	ProductionRule_VP->VBZ,RB,NP,PP,	0.999983762444774	
ProductionRule	ProductionRule_ADVP->FW,FW,	0.9999838834665411	
ProductionRule	ProductionRule_X->ADVP,NP,.,	0.9999839888758872	
ProductionRule	ProductionRule_NP->JJ,NN,ADJP,NN,	0.9999841177729831	
ProductionRule	ProductionRule_VP->VBN,ADJP,	0.9999844664958155	
ProductionRule	ProductionRule_VP->VBG,PP,S,	0.9999845292233618	
ProductionRule	ProductionRule_FRAG->X,:,VP,.,	0.9999845292233618	
ProductionRule	ProductionRule_NP->PDT,DT,NN,	0.9999845441338666	
ProductionRule	ProductionRule_ADJP->RB,RB,JJ,	0.9999845885100467	
ProductionRule	ProductionRule_VP->VBZ,ADVP,	0.9999846979086449	
ProductionRule	ProductionRule_VP->VBG,ADVP,PP,	0.999984719329745	
ProductionRule	ProductionRule_S->S,IN,S,	0.9999847793819603	
ProductionRule	ProductionRule_NP->PRP$,NN,NN,	0.9999848430879021	
ProductionRule	ProductionRule_VP->VBP,PP,SBAR,	0.9999851288528114	
ProductionRule	ProductionRule_SBAR->WHADVP,FRAG,	0.9999851699450092	
ProductionRule	ProductionRule_ADJP->RB,VBN,PP,	0.9999852593356067	
ProductionRule	ProductionRule_NP->NP,,,NP,,,NP,,,NP,,,NP,,,NP,.,	0.9999854745427609	
ProductionRule	ProductionRule_S->``,PP,,,NP,VP,.,	0.9999856131250848	
ProductionRule	ProductionRule_SBARQ->WHADVP,SQ,	0.9999856390770105	
ProductionRule	ProductionRule_PRN->-LRB-,PP,-RRB-,	0.9999857409890183	
ProductionRule	ProductionRule_VP->MD,NP,S,	0.9999858192219493	
ProductionRule	ProductionRule_NP->DT,NN,CC,NN,S,	0.9999861224785015	
ProductionRule	ProductionRule_NP->RB,NNP,	0.9999861224785015	
ProductionRule	ProductionRule_NP->ADVP,NP,SBAR,	0.999986158308728	
ProductionRule	ProductionRule_NP->DT,RRC,	0.9999862260027615	
ProductionRule	ProductionRule_S->SBAR,NP,ADVP,VP,	0.9999862309449821	
ProductionRule	ProductionRule_S->VP,.,	0.9999862905513132	
ProductionRule	ProductionRule_VP->NP,ADVP,	0.999986320146089	
ProductionRule	ProductionRule_NP->DT,VBG,NN,	0.9999867173251117	
ProductionRule	ProductionRule_PP->LS,NP,	0.9999867369027869	
ProductionRule	ProductionRule_ADJP->RB,JJ,CC,JJ,	0.9999869638673466	
ProductionRule	ProductionRule_S->SBAR,,,SBAR,NP,VP,.,	0.999986975019865	
ProductionRule	ProductionRule_VP->VBN,NP,PP,VP,	0.999986975019865	
ProductionRule	ProductionRule_NP->NP,,,VP,,,VP,	0.999986975019865	
ProductionRule	ProductionRule_WHNP->RB,WP,	0.999986975019865	
ProductionRule	ProductionRule_FRAG->NP,NP,	0.9999870119760134	
ProductionRule	ProductionRule_S->NP,ADJP,S,	0.9999870119760134	
ProductionRule	ProductionRule_NP->NN,NN,NN,NN,	0.9999870119760134	
ProductionRule	ProductionRule_NP->PRP$,ADJP,NN,	0.9999870156806796	
ProductionRule	ProductionRule_NP->RB,NN,	0.9999870730280902	
ProductionRule	ProductionRule_S->SBAR,VP,.,	0.9999873698227437	
ProductionRule	ProductionRule_SBAR->S,CC,S,	0.999987459358654	
ProductionRule	ProductionRule_VP->ADVP,VBD,NP,SBAR,	0.999987548325603	
ProductionRule	ProductionRule_PP->IN,RB,	0.999987548325603	
ProductionRule	ProductionRule_SBAR->PP,IN,S,	0.999987548325603	
ProductionRule	ProductionRule_NP->DT,JJ,NN,SBAR,	0.9999875663638027	
ProductionRule	ProductionRule_ADJP->RB,PP,	0.9999875821186073	
ProductionRule	ProductionRule_PP->CC,PP,	0.9999875821186073	
ProductionRule	ProductionRule_PP->RB,IN,NP,	0.9999876362233857	
ProductionRule	ProductionRule_VP->VBN,ADJP,SBAR,	0.999987653774196	
ProductionRule	ProductionRule_SBAR->``,WHNP,S,	0.9999877182049696	
ProductionRule	ProductionRule_NP->DT,NN,'',NN,	0.9999877182049696	
ProductionRule	ProductionRule_S->S,,,S,,,SBAR,.,	0.9999877456982382	
ProductionRule	ProductionRule_NP->``,NNS,'',	0.9999878170586809	
ProductionRule	ProductionRule_SBAR->IN,RB,S,	0.9999878170586809	
ProductionRule	ProductionRule_NP->NNP,NNP,NNP,	0.9999878364908286	
ProductionRule	ProductionRule_UCP->PP,CC,VP,	0.9999880033020392	
ProductionRule	ProductionRule_VP->VP,CC,ADVP,VP,	0.9999883194153251	
ProductionRule	ProductionRule_VP->ADVP,MD,RB,VP,	0.9999883884317404	
ProductionRule	ProductionRule_NP->NNS,CC,NNS,	0.9999883949264687	
ProductionRule	ProductionRule_NP->CD,JJ,NN,	0.9999884253760876	
ProductionRule	ProductionRule_QP->RB,DT,	0.9999884351605948	
ProductionRule	ProductionRule_NP->NNP,NNP,NNP,NNP,	0.9999885513257301	
ProductionRule	ProductionRule_NP->CD,NN,NNS,	0.9999885855212078	
ProductionRule	ProductionRule_S->S,,,S,CC,S,	0.9999886422377428	
ProductionRule	ProductionRule_UCP->ADJP,,,VP,CC,RB,NP,	0.9999887037525719	
ProductionRule	ProductionRule_VP->VBD,PRT,	0.9999887037525719	
ProductionRule	ProductionRule_S->S,,,S,,,S,	0.9999887037525719	
ProductionRule	ProductionRule_NP->JJ,NNS,NNS,	0.9999887037525719	
ProductionRule	ProductionRule_NP->NP,NP,.,	0.9999887127248552	
ProductionRule	ProductionRule_NP->NP,,,RB,NP,	0.999989180030702	
ProductionRule	ProductionRule_NP->NP,:,``,SBAR,	0.9999892085155437	
ProductionRule	ProductionRule_ADVP->RB,'',	0.9999892085155437	
ProductionRule	ProductionRule_VP->VBN,ADJP,PP,	0.9999892498248089	
ProductionRule	ProductionRule_NP->RB,DT,	0.9999894657613082	
ProductionRule	ProductionRule_VP->VB,ADVP,VP,	0.9999897196439431	
ProductionRule	ProductionRule_NP->DT,JJ,NP,	0.9999897650210039	
ProductionRule	ProductionRule_SINV->ADVP,,,VP,NP,	0.9999898902073477	
ProductionRule	ProductionRule_NP->NP,CC,S,	0.9999898902073477	
ProductionRule	ProductionRule_NP->DT,NP,CC,NP,	0.9999901070001901	
ProductionRule	ProductionRule_S->S,NP,VP,	0.9999901796038188	
ProductionRule	ProductionRule_VP->VBN,PP,,,NP,	0.9999904157857908	
ProductionRule	ProductionRule_NP->S,CC,NP,	0.9999904247529458	
ProductionRule	ProductionRule_NP->RB,DT,JJ,NN,	0.9999906473248267	
ProductionRule	ProductionRule_VP->VBD,S,,,SBAR,	0.9999907001365994	
ProductionRule	ProductionRule_NP->NP,``,NP,'',	0.9999907722172324	
ProductionRule	ProductionRule_NP->JJ,DT,	0.9999907795708287	
ProductionRule	ProductionRule_VP->VBG,NP,S,SBAR,	0.9999907795708287	
ProductionRule	ProductionRule_ADVP->NP,IN,NP,	0.9999907795708287	
ProductionRule	ProductionRule_NP->NP,CC,RB,NP,	0.9999907795708287	
ProductionRule	ProductionRule_NP->DT,``,NNP,	0.9999909380807883	
ProductionRule	ProductionRule_NP->CD,NN,NN,	0.9999909849790033	
ProductionRule	ProductionRule_NP->PRP$,NN,CC,JJ,NN,	0.9999911194360772	
ProductionRule	ProductionRule_VP->VP,CC,VP,,,ADVP,VP,	0.9999911595455389	
ProductionRule	ProductionRule_NP->DT,NP,	0.9999912455931408	
ProductionRule	ProductionRule_SINV->ADJP,,,ADVP,VP,NP,	0.9999912546102735	
ProductionRule	ProductionRule_ADVP->RB,JJR,	0.9999912986723528	
ProductionRule	ProductionRule_S->SBAR,NP,VP,	0.9999914022171241	
ProductionRule	ProductionRule_VP->VBP,RB,	0.9999914372708302	
ProductionRule	ProductionRule_VP->VBZ,ADVP,ADJP,S,	0.9999915143571835	
ProductionRule	ProductionRule_NP->PRP$,JJ,NN,NN,	0.9999915276201239	
ProductionRule	ProductionRule_PP->VBN,PP,	0.9999915511406096	
ProductionRule	ProductionRule_PP->IN,'',NP,	0.999991572792505	
ProductionRule	ProductionRule_ADJP->ADVP,JJR,	0.9999915830586631	
ProductionRule	ProductionRule_ADVP->RB,JJ,	0.9999915830586631	
ProductionRule	ProductionRule_SINV->S,VP,NP,	0.9999916018384711	
ProductionRule	ProductionRule_VP->VBG,ADVP,	0.9999916053560828	
ProductionRule	ProductionRule_S->SBAR,VP,	0.9999916109119749	
ProductionRule	ProductionRule_VP->VBZ,RB,ADJP,PP,	0.999991621220721	
ProductionRule	ProductionRule_S->ADVP,VP,	0.9999916485502813	
ProductionRule	ProductionRule_FRAG->NP,:,S,.,	0.9999916657407124	
ProductionRule	ProductionRule_ADVP->IN,CC,IN,	0.9999916657407124	
ProductionRule	ProductionRule_NP->JJ,NNS,CC,NNS,	0.9999917626985237	
ProductionRule	ProductionRule_VP->VBN,PP,ADVP,	0.9999918416070639	
ProductionRule	ProductionRule_NP->NN,JJ,	0.9999919182228106	
ProductionRule	ProductionRule_VP->VP,,,SBAR,	0.9999919220246525	
ProductionRule	ProductionRule_VP->VB,ADJP,ADVP,	0.999991930770286	
ProductionRule	ProductionRule_SBAR->WHADVP,S,.,	0.9999919767453598	
ProductionRule	ProductionRule_ADJP->RB,RBR,JJ,S,	0.9999920325693499	
ProductionRule	ProductionRule_VP->VBZ,ADJP,S,	0.9999920850506513	
ProductionRule	ProductionRule_S->S,,,IN,S,.,	0.9999921259281039	
ProductionRule	ProductionRule_ADJP->JJ,RB,SBAR,	0.9999921267823698	
ProductionRule	ProductionRule_NP->ADJP,,,NN,,,NN,NN,	0.999992149868819	
ProductionRule	ProductionRule_VP->ADVP,VBP,SBAR,	0.9999921751958791	
ProductionRule	ProductionRule_NP->S,,,RRC,,,	0.9999922172282905	
ProductionRule	ProductionRule_RRC->ADVP,PP,	0.9999922172282905	
ProductionRule	ProductionRule_NP->DT,NN,JJ,NNS,	0.999992324738901	
ProductionRule	ProductionRule_NP->JJ,NN,S,	0.9999923813784823	
ProductionRule	ProductionRule_VP->VB,ADVP,NP,	0.9999924915149773	
ProductionRule	ProductionRule_NP->PRP$,NNP,	0.9999925564471391	
ProductionRule	ProductionRule_PRN->-LRB-,SBAR,-RRB-,	0.9999925804652537	
ProductionRule	ProductionRule_NP->NP,,,CC,RB,NP,	0.9999925816467192	
ProductionRule	ProductionRule_NP->NP,,,IN,NP,	0.999992703706765	
ProductionRule	ProductionRule_NP->NN,CC,NNS,NN,	0.999992703706765	
ProductionRule	ProductionRule_NP->PRP$,JJ,NN,CC,NN,	0.999992703706765	
ProductionRule	ProductionRule_VP->VB,ADJP,,,S,	0.9999927183213071	
ProductionRule	ProductionRule_VP->VBG,S,SBAR,	0.999992753789386	
ProductionRule	ProductionRule_PRN->,,S,	0.9999927686673512	
ProductionRule	ProductionRule_SBARQ->WHNP,SQ,.,	0.9999927851922681	
ProductionRule	ProductionRule_FRAG->X,VP,.,	0.9999928704850166	
ProductionRule	ProductionRule_S->``,NP,VP,.,	0.9999929258283548	
ProductionRule	ProductionRule_NP->NP,PRN,SBAR,	0.9999929650401442	
ProductionRule	ProductionRule_VP->VBP,ADVP,NP,	0.9999930879098397	
ProductionRule	ProductionRule_VP->VB,ADJP,SBAR,	0.999993127467652	
ProductionRule	ProductionRule_NP->JJ,VBN,NNS,	0.9999931519871277	
ProductionRule	ProductionRule_NP->JJ,POS,	0.9999931519871277	
ProductionRule	ProductionRule_VP->VB,PRT,SBAR,	0.9999931519871277	
ProductionRule	ProductionRule_VP->ADVP,VBN,PP,SBAR,	0.9999931964531025	
ProductionRule	ProductionRule_VP->VB,RB,ADVP,VP,	0.9999932967575293	
ProductionRule	ProductionRule_WHNP->WHNP,NP,	0.9999933253732205	
ProductionRule	ProductionRule_S->S,CC,S,,,S,,,S,CC,S,	0.9999934380419819	
ProductionRule	ProductionRule_NP->DT,JJ,S,	0.9999934380419819	
ProductionRule	ProductionRule_VP->VBZ,RB,ADVP,NP,	0.9999934380419819	
ProductionRule	ProductionRule_VP->RB,VBN,PP,	0.9999934380419819	
ProductionRule	ProductionRule_VP->VBZ,ADJP,S,NP,	0.9999935214525179	
ProductionRule	ProductionRule_NP->FW,FW,FW,FW,FW,FW,FW,	0.9999935214525179	
ProductionRule	ProductionRule_NP->NP,:,NP,:,	0.9999935214525179	
ProductionRule	ProductionRule_NP->NP,,,NP,-RRB-,	0.9999935214525179	
ProductionRule	ProductionRule_NP->NN,NN,-LRB-,	0.9999935214525179	
ProductionRule	ProductionRule_ADJP->NP,RBR,	0.9999935859923994	
ProductionRule	ProductionRule_NP->PRP$,NN,NNS,	0.9999936128283196	
ProductionRule	ProductionRule_VP->VBG,NP,ADVP,	0.9999937418433456	
ProductionRule	ProductionRule_VP->VBZ,RB,SBAR,	0.9999938071160335	
ProductionRule	ProductionRule_NP->DT,CD,NN,	0.9999938086026301	
ProductionRule	ProductionRule_VP->VB,ADJP,S,	0.9999938628292371	
ProductionRule	ProductionRule_FRAG->ADVP,.,	0.9999938780674864	
ProductionRule	ProductionRule_FRAG->SBAR,,,WHADVP,.,	0.9999939322536007	
ProductionRule	ProductionRule_NP->PDT,PRP$,NN,	0.9999939475782232	
ProductionRule	ProductionRule_S->S,:,``,S,.,'',	0.9999939475782232	
ProductionRule	ProductionRule_ADJP->RB,RB,PP,	0.9999939603190746	
ProductionRule	ProductionRule_NP->PRP,DT,	0.9999939618878468	
ProductionRule	ProductionRule_NP->NNS,NNS,	0.9999940088260368	
ProductionRule	ProductionRule_NP->RB,DT,NN,	0.9999940710492392	
ProductionRule	ProductionRule_S->ADJP,NP,VP,.,	0.9999940953277081	
ProductionRule	ProductionRule_S->NP,,,NP,VP,	0.9999941199822707	
ProductionRule	ProductionRule_PP->RB,NP,	0.9999941489305864	
ProductionRule	ProductionRule_S->S,IN,S,.,	0.9999942940893174	
ProductionRule	ProductionRule_ADJP->ADJP,FRAG,	0.9999942940893174	
ProductionRule	ProductionRule_VP->VP,,,ADJP,	0.9999942940893174	
ProductionRule	ProductionRule_S->S,,,ADVP,,,S,.,	0.9999943464729518	
ProductionRule	ProductionRule_VP->VBG,NP,S,	0.9999943880412653	
ProductionRule	ProductionRule_SQ->VBZ,NP,VP,	0.999994388113346	
ProductionRule	ProductionRule_VP->MD,RB,ADVP,VP,	0.9999944161535144	
ProductionRule	ProductionRule_NP->NP,PP,VP,	0.9999944213371753	
ProductionRule	ProductionRule_VP->NNP,PP,	0.9999944661029136	
ProductionRule	ProductionRule_ADVP->RB,VP,	0.9999945125214109	
ProductionRule	ProductionRule_VP->VBZ,NP,,,ADVP,	0.9999945125214109	
ProductionRule	ProductionRule_ADJP->IN,JJ,	0.9999945265478694	
ProductionRule	ProductionRule_VP->NN,NP,PP,	0.9999945864810333	
ProductionRule	ProductionRule_FRAG->RB,PP,.,	0.9999946133927724	
ProductionRule	ProductionRule_VP->VBZ,PP,ADVP,	0.9999946158657712	
ProductionRule	ProductionRule_VP->VBG,ADJP,PP,	0.9999946689690118	
ProductionRule	ProductionRule_VP->VBP,NP,PP,S,	0.9999946689690118	
ProductionRule	ProductionRule_QP->JJR,IN,CD,	0.9999947219734533	
ProductionRule	ProductionRule_NP->DT,JJ,CD,	0.9999947241181898	
ProductionRule	ProductionRule_VP->VB,NP,S,,,S,	0.9999947771196294	
ProductionRule	ProductionRule_ADJP->ADJP,S,SBAR,	0.9999947771196294	
ProductionRule	ProductionRule_NP->NN,NN,CD,	0.9999947771196294	
ProductionRule	ProductionRule_VP->VBZ,RB,NP,S,	0.9999947987798455	
ProductionRule	ProductionRule_NP->NP,:,SQ,	0.9999949046040835	
ProductionRule	ProductionRule_NP->NNP,,,	0.9999949046040835	
ProductionRule	ProductionRule_UCP->S,CC,SBAR,	0.9999949046040835	
ProductionRule	ProductionRule_VP->VBP,UCP,	0.9999949046040835	
ProductionRule	ProductionRule_NP->NP,NN,NN,	0.9999949046040835	
ProductionRule	ProductionRule_VP->VBD,ADVP,NP,	0.9999949251297318	
ProductionRule	ProductionRule_NP->NP,NN,CC,NN,	0.9999949251297318	
ProductionRule	ProductionRule_NP->JJ,JJ,CC,JJ,NNS,	0.9999949251297318	
ProductionRule	ProductionRule_VP->VBN,PP,S,	0.9999949318549426	
ProductionRule	ProductionRule_NP->RB,CD,NNS,	0.9999949318549426	
ProductionRule	ProductionRule_WHNP->WP$,NP,	0.9999949318549426	
ProductionRule	ProductionRule_ADJP->JJ,ADVP,PP,PP,	0.9999949318549426	
ProductionRule	ProductionRule_VP->VBZ,:,SBARQ,	0.9999949549642441	
ProductionRule	ProductionRule_VP->VBN,,,CC,VBN,	0.9999949583283007	
ProductionRule	ProductionRule_VP->VB,NP,NP,PP,	0.9999950027371731	
ProductionRule	ProductionRule_VP->ADVP,VP,CC,VP,	0.9999950027371731	
ProductionRule	ProductionRule_UCP->PP,CC,ADVP,ADJP,	0.9999950675447516	
ProductionRule	ProductionRule_S->S,CC,S,CC,,,S,.,	0.9999950675447516	
ProductionRule	ProductionRule_VP->VB,PRT,PP,PP,	0.9999950675447516	
ProductionRule	ProductionRule_NP->JJS,NN,	0.9999950675447516	
ProductionRule	ProductionRule_VP->VB,ADVP,UCP,	0.9999950675447516	
ProductionRule	ProductionRule_NP->NP,ADJP,SBAR,	0.9999950932307655	
ProductionRule	ProductionRule_VP->VB,NP,ADVP,PP,	0.9999951564045222	
ProductionRule	ProductionRule_NP->NP,ADVP,NP,	0.9999951684204802	
ProductionRule	ProductionRule_VP->VBN,PP,NP,	0.9999951854509284	
ProductionRule	ProductionRule_VP->VBP,ADJP,PP,	0.9999952337923332	
ProductionRule	ProductionRule_VP->VBP,ADJP,PRN,	0.9999952650482408	
ProductionRule	ProductionRule_NP->NP,,,CC,NP,	0.9999952828129886	
ProductionRule	ProductionRule_VP->NN,PP,	0.999995299107069	
ProductionRule	ProductionRule_PP->IN,NN,	0.999995299107069	
ProductionRule	ProductionRule_VP->VBP,ADVP,S,	0.9999953079849023	
ProductionRule	ProductionRule_SBAR->TO,S,	0.9999953329505912	
ProductionRule	ProductionRule_NP->DT,DT,NNS,	0.9999953329505912	
ProductionRule	ProductionRule_NP->NP,,,NP,,,NP,CC,NP,	0.9999953892226522	
ProductionRule	ProductionRule_NP->NP,ADJP,PP,	0.999995413268508	
ProductionRule	ProductionRule_ADJP->JJ,CC,NN,	0.999995413268508	
ProductionRule	ProductionRule_VP->VBZ,S,,,S,	0.999995413268508	
ProductionRule	ProductionRule_VP->VBP,,,S,	0.999995413268508	
ProductionRule	ProductionRule_ADJP->RB,SBAR,	0.9999954186269552	
ProductionRule	ProductionRule_SQ->VBD,NP,ADJP,.,	0.9999954186269552	
ProductionRule	ProductionRule_NP->JJ,CC,JJ,	0.9999955093832689	
ProductionRule	ProductionRule_NP->NP,RRC,	0.999995546832994	
ProductionRule	ProductionRule_CONJP->RB,RB,IN,	0.9999955903513701	
ProductionRule	ProductionRule_NP->NP,,,CONJP,NP,	0.9999955903513701	
ProductionRule	ProductionRule_NP->JJ,ADJP,JJ,NNS,	0.9999955903513701	
ProductionRule	ProductionRule_ADVP->RB,PP,	0.9999956081062307	
ProductionRule	ProductionRule_NP->NN,RB,POS,	0.9999956265807566	
ProductionRule	ProductionRule_NP->NNP,CD,,,CD,	0.9999956608762565	
ProductionRule	ProductionRule_VP->VBD,PP,,,PP,	0.9999956608762565	
ProductionRule	ProductionRule_ADVP->RB,NP,	0.9999957375737696	
ProductionRule	ProductionRule_VP->VB,ADJP,PP,S,	0.9999958091483213	
ProductionRule	ProductionRule_NP->DT,NNP,POS,	0.9999958439994352	
ProductionRule	ProductionRule_FRAG->WHADVP,VP,	0.9999958525044624	
ProductionRule	ProductionRule_VP->RB,VBG,NP,	0.9999958635550878	
ProductionRule	ProductionRule_VP->VB,PP,,,SBAR,	0.999995868654201	
ProductionRule	ProductionRule_NP->NP,NNP,	0.9999958873060107	
ProductionRule	ProductionRule_NP->NNP,POS,	0.9999958960505996	
ProductionRule	ProductionRule_VP->VBD,ADVP,,,PP,	0.9999959163975035	
ProductionRule	ProductionRule_NP->NP,'',VP,	0.9999960122981453	
ProductionRule	ProductionRule_VP->VBZ,ADJP,S,PP,	0.9999960185250167	
ProductionRule	ProductionRule_NP->RB,NP,CC,ADVP,NP,	0.9999960185250167	
ProductionRule	ProductionRule_NP->DT,FW,	0.9999960597655372	
ProductionRule	ProductionRule_UCP->S,CC,PP,	0.9999960619411408	
ProductionRule	ProductionRule_VP->VBD,,,PP,,,UCP,	0.9999960619411408	
ProductionRule	ProductionRule_PP->TO,CC,IN,NP,	0.9999960619411408	
ProductionRule	ProductionRule_S->S,,,CC,S,,,CC,S,	0.9999960883997172	
ProductionRule	ProductionRule_VP->LS,ADVP,PP,	0.9999960883997172	
ProductionRule	ProductionRule_PP->RB,ADJP,	0.9999960883997172	
ProductionRule	ProductionRule_VP->VBP,S,PRN,	0.9999960883997172	
ProductionRule	ProductionRule_S->PRN,VP,	0.9999960883997172	
ProductionRule	ProductionRule_VP->VBP,:,SBAR,	0.9999960883997172	
ProductionRule	ProductionRule_NP->DT,JJ,NNS,RB,	0.9999961031048701	
ProductionRule	ProductionRule_VP->VBD,``,VP,	0.999996124209004	
ProductionRule	ProductionRule_VP->VBN,'',S,	0.999996124209004	
ProductionRule	ProductionRule_ADJP->RB,JJR,SBAR,	0.9999961571876831	
ProductionRule	ProductionRule_VP->VBP,PP,ADVP,	0.999996263945301	
ProductionRule	ProductionRule_S->``,NP,'',	0.9999962794023578	
ProductionRule	ProductionRule_S->S,RB,,,S,CC,S,	0.9999962794023578	
ProductionRule	ProductionRule_S->S,NP,ADVP,VP,	0.9999962794023578	
ProductionRule	ProductionRule_S->NP,``,ADJP,'',	0.9999962830738429	
ProductionRule	ProductionRule_VP->ADVP,VBN,PP,	0.9999963012507902	
ProductionRule	ProductionRule_S->SBAR,,,NP,ADVP,VP,	0.9999963193823854	
ProductionRule	ProductionRule_NP->PRP$,JJS,NN,	0.9999963936613548	
ProductionRule	ProductionRule_VP->LS,VP,	0.999996428927511	
ProductionRule	ProductionRule_NP->ADVP,NP,CC,RB,NP,	0.9999964392591698	
ProductionRule	ProductionRule_S->ADVP,,,NP,ADVP,VP,.,	0.9999964966090656	
ProductionRule	ProductionRule_UCP->PP,CC,RB,SBAR,	0.9999965065608208	
ProductionRule	ProductionRule_SBAR->WHNP,S,,,	0.9999965376814514	
ProductionRule	ProductionRule_NP->DT,VBN,CD,NNS,	0.999996559019878	
ProductionRule	ProductionRule_NP->DT,VBG,	0.9999965820058907	
ProductionRule	ProductionRule_VP->VBZ,NP,,,PP,	0.9999966668046743	
ProductionRule	ProductionRule_SBAR->IN,S,CC,RB,	0.9999966668046743	
ProductionRule	ProductionRule_NP->NP,NNS,	0.9999966753580587	
ProductionRule	ProductionRule_VP->RB,S,	0.9999967698513051	
ProductionRule	ProductionRule_ADJP->``,JJ,CC,JJ,	0.9999967721261364	
ProductionRule	ProductionRule_NP->NP,CC,CC,S,	0.9999967888553579	
ProductionRule	ProductionRule_ADJP->RB,VBG,	0.9999967895310293	
ProductionRule	ProductionRule_FRAG->NP,S,	0.9999967895310293	
ProductionRule	ProductionRule_NP->DT,JJS,JJ,NNS,	0.9999967895310293	
ProductionRule	ProductionRule_VP->VBZ,RB,ADJP,SBAR,	0.9999968385279964	
ProductionRule	ProductionRule_VP->VB,UCP,	0.9999968397391351	
ProductionRule	ProductionRule_VP->VB,INTJ,PP,	0.9999968397391351	
ProductionRule	ProductionRule_NP->DT,DT,	0.9999968397391351	
ProductionRule	ProductionRule_QP->IN,CD,	0.999996856510637	
ProductionRule	ProductionRule_VP->VBP,ADVP,ADVP,	0.9999968794431628	
ProductionRule	ProductionRule_VP->VBG,ADVP,S,,,ADVP,FRAG,	0.9999969450736689	
ProductionRule	ProductionRule_VP->VB,CC,VB,S,SBAR,	0.9999969450736689	
ProductionRule	ProductionRule_VP->VBD,NP,NP,SBAR,	0.9999969450736689	
ProductionRule	ProductionRule_NP->PRP$,JJ,NNS,	0.9999969460942311	
ProductionRule	ProductionRule_VP->VB,NP,PP,PP,SBAR,	0.9999969600534667	
ProductionRule	ProductionRule_VP->VB,ADVP,PP,S,	0.9999969600534667	
ProductionRule	ProductionRule_VP->VB,RBR,	0.9999970300219664	
ProductionRule	ProductionRule_FRAG->ADJP,:,	0.9999970510059025	
ProductionRule	ProductionRule_PRN->NP,-RRB-,	0.9999970510059025	
ProductionRule	ProductionRule_VP->VBZ,NP,PRN,	0.9999970510059025	
ProductionRule	ProductionRule_ADJP->JJ,NN,	0.9999970510059025	
ProductionRule	ProductionRule_S->NP,,,PP,	0.9999970668583374	
ProductionRule	ProductionRule_NP->NNP,NNP,NNP,NNP,NNP,	0.9999971137307693	
ProductionRule	ProductionRule_VP->VBN,NP,PP,,,S,	0.9999971314146018	
ProductionRule	ProductionRule_S->S,:,CC,S,.,	0.9999971314416267	
ProductionRule	ProductionRule_VP->VBG,NP,ADVP,PP,	0.9999971314416267	
ProductionRule	ProductionRule_NP->VBG,JJ,NN,	0.9999972209509324	
ProductionRule	ProductionRule_NP->NNS,CC,NN,NNS,	0.9999972501964012	
ProductionRule	ProductionRule_ADVP->NP,IN,	0.9999973056107436	
ProductionRule	ProductionRule_VP->VBZ,RB,ADJP,S,	0.9999973058417687	
ProductionRule	ProductionRule_VP->ADVP,VBD,NP,PRT,	0.9999973258077874	
ProductionRule	ProductionRule_ADJP->NN,RB,	0.9999973343207997	
ProductionRule	ProductionRule_WHNP->NP,PP,	0.9999973343207997	
ProductionRule	ProductionRule_VP->VB,NP,ADVP,ADVP,	0.9999973343207997	
ProductionRule	ProductionRule_NP->SQ,VP,	0.9999973343207997	
ProductionRule	ProductionRule_VP->VBZ,NP,ADVP,ADVP,	0.9999973343207997	
ProductionRule	ProductionRule_VP->VBP,NP,PP,SBAR,	0.9999973343207997	
ProductionRule	ProductionRule_SQ->VP,NP,NP,	0.9999973343207997	
ProductionRule	ProductionRule_VP->NN,NP,	0.9999973529050294	
ProductionRule	ProductionRule_NP->NNP,NNP,POS,	0.999997420502438	
ProductionRule	ProductionRule_VP->VBP,ADJP,S,	0.9999974435115337	
ProductionRule	ProductionRule_NP->PRP,:,SBAR,	0.9999974480323379	
ProductionRule	ProductionRule_VP->VBZ,ADJP,PP,,,SBAR,	0.9999974772831234	
ProductionRule	ProductionRule_VP->VBP,PP,ADVP,PP,	0.9999975185102732	
ProductionRule	ProductionRule_VP->VBN,ADVP,PP,PP,	0.9999975346192922	
ProductionRule	ProductionRule_VP->VBZ,PP,S,	0.9999975575476201	
ProductionRule	ProductionRule_S->S,-LRB-,CC,-RRB-,S,	0.9999975609337053	
ProductionRule	ProductionRule_NP->DT,``,NNP,'',NN,	0.9999975609337053	
ProductionRule	ProductionRule_S->ADVP,S,VP,	0.9999975609337053	
ProductionRule	ProductionRule_FRAG->ADVP,PP,	0.9999976217180178	
ProductionRule	ProductionRule_VP->VBZ,NP,ADVP,SBAR,	0.999997635031147	
ProductionRule	ProductionRule_S->``,NP,VP,	0.9999976452006367	
ProductionRule	ProductionRule_VP->VP,,,VP,,,SBAR,	0.999997661486978	
ProductionRule	ProductionRule_VP->NN,NP,S,	0.999997661486978	
ProductionRule	ProductionRule_ADJP->JJ,ADVP,PP,	0.9999977018324364	
ProductionRule	ProductionRule_NP->NP,VP,NP,.,	0.9999977154207764	
ProductionRule	ProductionRule_VP->VBD,PRT,S,	0.999997716871496	
ProductionRule	ProductionRule_PP->IN,:,S,	0.9999977182913824	
ProductionRule	ProductionRule_S->RB,NP,VP,.,	0.9999977186786863	
ProductionRule	ProductionRule_ADVP->IN,RB,	0.999997750765561	
ProductionRule	ProductionRule_NP->UCP,NNS,	0.9999977509497541	
ProductionRule	ProductionRule_VP->TO,PRN,VP,	0.9999978135240184	
ProductionRule	ProductionRule_NP->DT,JJ,CC,JJ,NN,	0.9999978135240184	
ProductionRule	ProductionRule_VP->VBN,NP,ADVP,	0.9999978200326003	
ProductionRule	ProductionRule_UCP->NP,CC,RRC,	0.9999978200326003	
ProductionRule	ProductionRule_NP->DT,JJ,NN,NN,NNS,	0.9999978204231637	
ProductionRule	ProductionRule_VP->VBG,PRT,NP,PP,	0.9999978204231637	
ProductionRule	ProductionRule_VP->VBG,NP,PP,S,	0.9999978204231637	
ProductionRule	ProductionRule_NP->NP,,,ADVP,	0.9999978298457568	
ProductionRule	ProductionRule_S->PP,,,S,:,VP,	0.9999978298457568	
ProductionRule	ProductionRule_FRAG->:,ADVP,NP,	0.9999978298457568	
ProductionRule	ProductionRule_S->ADVP,,,SBAR,,,NP,VP,	0.9999978298457568	
ProductionRule	ProductionRule_VP->VBZ,NP,:,S,	0.9999978691655315	
ProductionRule	ProductionRule_NP->ADVP,PP,	0.9999979697961197	
ProductionRule	ProductionRule_VP->VB,NP,PP,,,ADVP,	0.9999979733987562	
ProductionRule	ProductionRule_ADJP->RBR,JJ,PP,	0.9999980332170685	
ProductionRule	ProductionRule_S->SBAR,,,S,CC,S,	0.9999980393982678	
ProductionRule	ProductionRule_NP->DT,NNS,CC,NNS,	0.9999980393982678	
ProductionRule	ProductionRule_VP->VBN,PRT,	0.9999980393982678	
ProductionRule	ProductionRule_NP->DT,NNS,NN,	0.9999980416320063	
ProductionRule	ProductionRule_FRAG->NP,ADJP,.,	0.9999980770966033	
ProductionRule	ProductionRule_VP->VB,PP,NP,SBAR,	0.9999980793197008	
ProductionRule	ProductionRule_PP->PP,CC,PP,	0.9999980793197008	
ProductionRule	ProductionRule_S->RB,VP,	0.9999980973556856	
ProductionRule	ProductionRule_VP->NP,S,	0.9999981001582467	
ProductionRule	ProductionRule_UCP->FRAG,CC,SBAR,	0.9999981038359392	
ProductionRule	ProductionRule_NP->NP,PP,,,SBAR,	0.999998111482409	
ProductionRule	ProductionRule_VP->ADVP,VB,NP,	0.9999981177212179	
ProductionRule	ProductionRule_NP->JJ,-LRB-,	0.999998119807799	
ProductionRule	ProductionRule_NP->NP,PP,ADVP,NP,	0.9999981253745313	
ProductionRule	ProductionRule_PP->PP,NP,	0.9999981299722615	
ProductionRule	ProductionRule_NP->NP,,,NP,,,NP,	0.9999981410447901	
ProductionRule	ProductionRule_NP->NN,FW,FW,	0.9999981410447901	
ProductionRule	ProductionRule_NP->DT,FW,FW,FW,FW,FW,	0.9999981410447901	
ProductionRule	ProductionRule_NP->FW,FW,FW,FW,FW,FW,FW,FW,FW,	0.9999981410447901	
ProductionRule	ProductionRule_NP->DT,FW,FW,FW,FW,FW,FW,FW,FW,	0.9999981410447901	
ProductionRule	ProductionRule_NP->FW,FW,FW,FW,FW,FW,FW,FW,	0.9999981410447901	
ProductionRule	ProductionRule_NP->DT,FW,FW,NNP,	0.9999981410447901	
ProductionRule	ProductionRule_NP->FW,FW,FW,FW,FW,FW,	0.9999981410447901	
ProductionRule	ProductionRule_NP->JJ,,,JJ,NN,NN,	0.9999981410447901	
ProductionRule	ProductionRule_NP->PDT,DT,JJ,NN,	0.9999981709960885	
ProductionRule	ProductionRule_VP->VB,NP,,,ADVP,,,SBAR,	0.9999981709960885	
ProductionRule	ProductionRule_NP->NNP,NNP,NNP,.,	0.999998180507242	
ProductionRule	ProductionRule_NP->NP,-LRB-,CC,NP,-RRB-,	0.999998210439618	
ProductionRule	ProductionRule_NP->DT,JJ,JJ,NN,NN,	0.999998219392763	
ProductionRule	ProductionRule_FRAG->NP,NP,PP,S,.,	0.999998219392763	
ProductionRule	ProductionRule_VP->VBP,ADVP,PP,SBAR,	0.999998225389324	
ProductionRule	ProductionRule_VP->VBZ,ADJP,S,,,SBAR,	0.9999982277967165	
ProductionRule	ProductionRule_VP->ADVP,VBG,PP,	0.9999982277967165	
ProductionRule	ProductionRule_VP->ADVP,VBZ,	0.9999982277967165	
ProductionRule	ProductionRule_NP->DT,NNP,JJ,NN,	0.9999982912445784	
ProductionRule	ProductionRule_NP->CD,CD,	0.9999982912445784	
ProductionRule	ProductionRule_VP->VBP,``,NP,	0.9999983007456354	
ProductionRule	ProductionRule_VP->ADVP,VBD,NP,	0.9999983036936522	
ProductionRule	ProductionRule_NP->NP,CC,SBAR,	0.9999983401957113	
ProductionRule	ProductionRule_SINV->PP,VP,SBAR,.,	0.9999983401957113	
ProductionRule	ProductionRule_WHNP->WDT,NN,	0.9999983613081345	
ProductionRule	ProductionRule_VP->,,S,	0.9999983759335048	
ProductionRule	ProductionRule_NP->NP,,,ADJP,	0.999998394445098	
ProductionRule	ProductionRule_S->ADVP,NP,ADVP,VP,	0.9999983960068602	
ProductionRule	ProductionRule_S->NP,,,NP,PRN,VP,.,	0.9999984009125832	
ProductionRule	ProductionRule_NP->IN,NP,	0.9999984221016618	
ProductionRule	ProductionRule_FRAG->ADVP,,,ADVP,.,	0.9999984395602638	
ProductionRule	ProductionRule_SINV->S,,,VP,NP,.,	0.9999984412150085	
ProductionRule	ProductionRule_NP->DT,NN,NN,S,	0.9999984769452528	
ProductionRule	ProductionRule_VP->VBZ,ADVP,ADJP,	0.9999985025879237	
ProductionRule	ProductionRule_NP->NP,NP,,,SBAR,	0.9999985106510401	
ProductionRule	ProductionRule_UCP->ADJP,CC,ADVP,	0.9999985148362864	
ProductionRule	ProductionRule_NP->PRP$,JJR,NN,	0.9999985148362864	
ProductionRule	ProductionRule_ADJP->CD,NN,	0.9999985228187178	
ProductionRule	ProductionRule_SINV->S,VP,NP,.,	0.9999985313763448	
ProductionRule	ProductionRule_NP->RB,JJ,NNS,	0.9999985389300834	
ProductionRule	ProductionRule_NP->NNS,NN,NNS,	0.9999985414684323	
ProductionRule	ProductionRule_VP->VBZ,NP,PP,ADVP,SBAR,	0.9999985414684323	
ProductionRule	ProductionRule_VP->RB,ADVP,VBN,	0.9999985414684323	
ProductionRule	ProductionRule_VP->VBD,NP,,,SBAR,	0.9999985665560809	
ProductionRule	ProductionRule_NP->DT,NNP,NNPS,	0.9999985718660488	
ProductionRule	ProductionRule_VP->VBN,'',	0.9999985799467705	
ProductionRule	ProductionRule_S->``,SBAR,VP,.,	0.9999985799467705	
ProductionRule	ProductionRule_VP->VBZ,ADJP,,,SBAR,	0.9999985892017424	
ProductionRule	ProductionRule_S->SBAR,ADVP,NP,VP,	0.9999986030794276	
ProductionRule	ProductionRule_S->S,,,S,CC,S,.,	0.9999986090838681	
ProductionRule	ProductionRule_S->PP,NP,ADVP,VP,	0.9999986647106972	
ProductionRule	ProductionRule_VP->VBG,``,NP,'',	0.9999986647106972	
ProductionRule	ProductionRule_VP->VBD,NP,PP,S,	0.9999986647106972	
ProductionRule	ProductionRule_NP->NNS,NN,NN,	0.9999986671507977	
ProductionRule	ProductionRule_SBAR->IN,FRAG,	0.9999987053744281	
ProductionRule	ProductionRule_VP->VBZ,ADJP,S,SBAR,	0.9999987146243429	
ProductionRule	ProductionRule_VP->VBG,ADVP,NP,	0.9999987170249411	
ProductionRule	ProductionRule_VP->VB,NP,NP,S,	0.9999987170249411	
ProductionRule	ProductionRule_WHNP->WRB,JJ,	0.9999987436149865	
ProductionRule	ProductionRule_SINV->S,,,VP,NP,	0.999998750788157	
ProductionRule	ProductionRule_ADJP->NP,JJ,	0.9999987659292131	
ProductionRule	ProductionRule_SQ->VBZ,NP,NP,	0.9999987805161924	
ProductionRule	ProductionRule_PP->RB,PP,	0.9999987960540604	
ProductionRule	ProductionRule_NP->DT,NNP,CC,LS,	0.9999987960540604	
ProductionRule	ProductionRule_NP->PRP$,VBG,NN,	0.999998811859823	
ProductionRule	ProductionRule_SBAR->IN,S,:,	0.999998811859823	
ProductionRule	ProductionRule_PRN->S,-RRB-,	0.999998811859823	
ProductionRule	ProductionRule_ADJP->JJ,PP,S,	0.9999988118661911	
ProductionRule	ProductionRule_VP->VBZ,RB,ADVP,	0.9999988118661911	
ProductionRule	ProductionRule_VP->VP,CC,VP,NP,	0.9999988208360614	
ProductionRule	ProductionRule_VP->RB,VP,IN,VP,	0.9999988208360614	
ProductionRule	ProductionRule_VP->VBP,PP,NP,	0.9999988875451752	
ProductionRule	ProductionRule_NP->DT,JJ,CC,JJ,JJ,NN,	0.999998894387276	
ProductionRule	ProductionRule_VP->VP,CC,RB,VP,	0.999998894387276	
ProductionRule	ProductionRule_NP->NNS,S,	0.9999989174647878	
ProductionRule	ProductionRule_S->TO,VP,	0.9999989174647878	
ProductionRule	ProductionRule_NP->NP,,,UCP,	0.9999989414231422	
ProductionRule	ProductionRule_UCP->NP,,,ADJP,,,ADJP,,,ADJP,,,ADJP,,,ADJP,,,ADJP,,,ADJP,,,CC,NP,	0.9999989414231422	
ProductionRule	ProductionRule_ADVP->IN,NN,	0.9999989450452167	
ProductionRule	ProductionRule_NP->NNP,NNP,NNP,NNP,NNP,NNP,NNP,	0.9999989538003836	
ProductionRule	ProductionRule_S->NP,NP,SBAR,	0.9999989538003836	
ProductionRule	ProductionRule_VP->VBP,RB,PP,SBAR,	0.9999989685494965	
ProductionRule	ProductionRule_NP->NP,,,ADJP,,,	0.9999989685494965	
ProductionRule	ProductionRule_VP->ADJP,PP,	0.9999989776114372	
ProductionRule	ProductionRule_S->ADVP,,,NP,VP,	0.9999989846849904	
ProductionRule	ProductionRule_UCP->ADJP,:,NP,	0.999998987780803	
ProductionRule	ProductionRule_VP->VB,NP,ADVP,:,SBAR,	0.999998987780803	
ProductionRule	ProductionRule_UCP->NP,CC,ADVP,	0.999998987780803	
ProductionRule	ProductionRule_ADJP->RB,RB,SBAR,	0.999998987780803	
ProductionRule	ProductionRule_VP->VBG,ADJP,UCP,	0.999998987780803	
ProductionRule	ProductionRule_VP->VB,PRT,PP,SBAR,	0.9999989910745963	
ProductionRule	ProductionRule_FRAG->CC,ADVP,SBAR,	0.9999989929507981	
ProductionRule	ProductionRule_VP->VB,NP,FRAG,	0.9999989929507981	
ProductionRule	ProductionRule_VP->VB,ADVP,SBAR,	0.9999990117861335	
ProductionRule	ProductionRule_S->ADVP,LS,VP,.,	0.9999990142377125	
ProductionRule	ProductionRule_ADJP->ADJP,PRN,	0.9999990958982827	
ProductionRule	ProductionRule_SBAR->WHNP,S,:,	0.9999990958982827	
ProductionRule	ProductionRule_VP->VBP,ADJP,ADVP,ADJP,	0.9999990958982827	
ProductionRule	ProductionRule_SBARQ->SBAR,,,WHADVP,SQ,	0.9999991027428813	
ProductionRule	ProductionRule_NP->NP,PP,NP,	0.999999113674954	
ProductionRule	ProductionRule_SQ->VBZ,ADJP,	0.9999991223903584	
ProductionRule	ProductionRule_SQ->VBP,NP,S,	0.9999991223903584	
ProductionRule	ProductionRule_NP->ADVP,NN,	0.9999991454400481	
ProductionRule	ProductionRule_ADJP->JJR,NN,	0.9999991454400481	
ProductionRule	ProductionRule_NP->RB,DT,ADJP,NN,	0.9999991552215857	
ProductionRule	ProductionRule_ADVP->DT,RB,RB,	0.9999991552215857	
ProductionRule	ProductionRule_VP->VP,SBAR,	0.9999991701525623	
ProductionRule	ProductionRule_VP->VB,ADJP,S,SBAR,	0.9999991765731865	
ProductionRule	ProductionRule_NP->NN,NNP,NNP,NNP,NNP,CC,NNP,	0.9999991806071471	
ProductionRule	ProductionRule_S->S,:,S,:,CC,S,	0.9999991806071471	
ProductionRule	ProductionRule_VP->VBZ,NP,PP,SBAR,	0.9999991806071471	
ProductionRule	ProductionRule_S->ADVP,,,NP,ADVP,VP,	0.9999991806071471	
ProductionRule	ProductionRule_S->NP,VP,:,SBAR,	0.9999992030700048	
ProductionRule	ProductionRule_SQ->MD,RB,NP,VP,	0.9999992160371637	
ProductionRule	ProductionRule_ADVP->RB,NP,PP,	0.9999992276806081	
ProductionRule	ProductionRule_VP->VP,CC,VP,:,SBAR,	0.9999992276806081	
ProductionRule	ProductionRule_NP->ADVP,DT,NN,	0.9999992276806081	
ProductionRule	ProductionRule_VP->VBD,RB,NP,	0.9999992276806081	
ProductionRule	ProductionRule_NP->JJ,FW,FW,	0.9999992441690708	
ProductionRule	ProductionRule_S->NP,VP,'',.,	0.9999992618221769	
ProductionRule	ProductionRule_VP->VBD,NP,PP,PP,	0.9999992664286591	
ProductionRule	ProductionRule_NP->NNP,NNP,NNP,JJ,NNS,	0.9999992794882615	
ProductionRule	ProductionRule_NP->DT,VBG,NN,NN,	0.9999992794882615	
ProductionRule	ProductionRule_NP->DT,RB,JJ,NN,	0.9999992889776766	
ProductionRule	ProductionRule_NP->DT,NNP,NNP,NNS,	0.9999993018011019	
ProductionRule	ProductionRule_NP->NP,PRN,,,NP,PRN,SBAR,	0.9999993018011019	
ProductionRule	ProductionRule_S->NP,VP,,,	0.9999993018011019	
ProductionRule	ProductionRule_ADVP->RBS,RB,	0.9999993471345116	
ProductionRule	ProductionRule_QP->JJR,IN,DT,CD,	0.9999993709844528	
ProductionRule	ProductionRule_S->SBAR,:,NP,VP,.,	0.9999993738453732	
ProductionRule	ProductionRule_VP->VBZ,NP,NP,	0.9999993890057761	
ProductionRule	ProductionRule_NP->DT,NN,CC,NN,	0.9999993961350414	
ProductionRule	ProductionRule_VP->VBZ,ADJP,,,S,	0.9999993961350414	
ProductionRule	ProductionRule_PP->VBN,NP,	0.9999993976609082	
ProductionRule	ProductionRule_NP->NP,VP,SBAR,	0.9999993976609082	
ProductionRule	ProductionRule_PRN->-LRB-,ADJP,-RRB-,	0.9999994082689009	
ProductionRule	ProductionRule_ADJP->JJ,.,	0.9999994082689009	
ProductionRule	ProductionRule_S->``,NP,VP,'',	0.9999994082689009	
ProductionRule	ProductionRule_VP->VBZ,PRN,	0.9999994082689009	
ProductionRule	ProductionRule_VP->VBZ,ADJP,PRN,	0.9999994082689009	
ProductionRule	ProductionRule_S->S,,,CC,SINV,.,	0.9999994223666071	
ProductionRule	ProductionRule_NP->VBG,NN,	0.9999994279157226	
ProductionRule	ProductionRule_NP->NP,ADJP,,,SBAR,	0.9999994314267221	
ProductionRule	ProductionRule_VP->VBZ,CC,VBZ,NP,	0.9999994314267221	
ProductionRule	ProductionRule_ADJP->NP,RB,	0.9999994381613606	
ProductionRule	ProductionRule_FRAG->NP,PP,.,	0.99999945417047	
ProductionRule	ProductionRule_VP->VBN,PP,ADVP,PP,	0.9999994707219992	
ProductionRule	ProductionRule_NP->ADJP,NNP,	0.9999994707219992	
ProductionRule	ProductionRule_ADJP->JJ,CC,RB,JJ,	0.9999995048191108	
ProductionRule	ProductionRule_VP->VBZ,PRT,S,	0.999999516030087	
ProductionRule	ProductionRule_VP->VBG,PP,PP,	0.9999995394259178	
ProductionRule	ProductionRule_NP->NP,FRAG,	0.9999995396481192	
ProductionRule	ProductionRule_QP->CC,CD,	0.9999995811370896	
ProductionRule	ProductionRule_ADJP->NN,SBAR,	0.9999995811370896	
ProductionRule	ProductionRule_S->ADVP,,,SBAR,,,NP,VP,.,	0.9999995811370896	
ProductionRule	ProductionRule_VP->VB,S,S,	0.9999995852541279	
ProductionRule	ProductionRule_SINV->ADVP,VP,NP,	0.9999995852541279	
ProductionRule	ProductionRule_NP->NN,NN,NN,	0.999999591911682	
ProductionRule	ProductionRule_VP->VB,CC,VB,PP,	0.9999995954596906	
ProductionRule	ProductionRule_NP->RB,NP,ADVP,	0.9999995973087703	
ProductionRule	ProductionRule_VP->VBD,S,PP,	0.9999996014346804	
ProductionRule	ProductionRule_NP->NP,NNS,SBAR,	0.9999996014346804	
ProductionRule	ProductionRule_NP->DT,``,NNP,NNP,'',NN,	0.9999996122979254	
ProductionRule	ProductionRule_NP->DT,NN,FW,FW,	0.9999996131342425	
ProductionRule	ProductionRule_S->NP,VP,VP,	0.9999996159999786	
ProductionRule	ProductionRule_VP->VBN,S,SBAR,	0.9999996177304888	
ProductionRule	ProductionRule_NP->NN,S,	0.999999623294995	
ProductionRule	ProductionRule_VP->VBD,PRT,NP,	0.9999996298437875	
ProductionRule	ProductionRule_QP->JJR,IN,DT,NN,	0.9999996374442668	
ProductionRule	ProductionRule_VP->VB,ADJP,NP,	0.9999996551004898	
ProductionRule	ProductionRule_VP->VBG,PP,NP,	0.9999996578639321	
ProductionRule	ProductionRule_S->S,,,CC,IN,S,.,	0.9999996578639321	
ProductionRule	ProductionRule_NP->JJ,S,	0.9999996597395946	
ProductionRule	ProductionRule_PP->VBZ,NP,	0.9999996597395946	
ProductionRule	ProductionRule_NP->PRP,CC,PRP,	0.9999996623136844	
ProductionRule	ProductionRule_NP->NP,NN,PP,	0.9999996639732693	
ProductionRule	ProductionRule_SBAR->PRN,S,	0.9999996680132582	
ProductionRule	ProductionRule_NP->DT,JJ,,,JJ,NN,	0.9999996697303807	
ProductionRule	ProductionRule_NP->DT,JJ,,,JJ,,,NN,NN,	0.9999996697303807	
ProductionRule	ProductionRule_S->SBAR,,,X,NP,VP,	0.9999996739412185	
ProductionRule	ProductionRule_ADJP->JJ,CC,RB,	0.9999996873770135	
ProductionRule	ProductionRule_VP->VBZ,ADVP,ADVP,S,	0.9999996953019996	
ProductionRule	ProductionRule_VP->VBZ,ADVP,ADVP,SBAR,	0.9999996953019996	
ProductionRule	ProductionRule_VP->VBN,PP,PP,,,NP,	0.9999997132408206	
ProductionRule	ProductionRule_NP->RBS,JJ,NNS,	0.9999997132408206	
ProductionRule	ProductionRule_S->NP,ADVP,,,NP,VP,	0.9999997223326093	
ProductionRule	ProductionRule_VP->VBG,NP,PP,SBAR,	0.999999724766116	
ProductionRule	ProductionRule_NP->DT,NN,NN,NN,NN,	0.999999724766116	
ProductionRule	ProductionRule_NP->PRP$,NN,CC,NNS,	0.9999997467977861	
ProductionRule	ProductionRule_PP->IN,PRN,NP,	0.9999997467977861	
ProductionRule	ProductionRule_PRN->,,CC,NP,	0.9999997467977861	
ProductionRule	ProductionRule_NP->INTJ,NP,	0.999999746812313	
ProductionRule	ProductionRule_S->SBAR,,,VP,.,	0.9999997688736666	
ProductionRule	ProductionRule_VP->VBD,ADVP,,,SBAR,	0.9999997691404143	
ProductionRule	ProductionRule_VP->VBG,PRT,NP,S,	0.9999997691404143	
ProductionRule	ProductionRule_NP->S,CC,S,	0.9999997691404143	
ProductionRule	ProductionRule_NP->DT,JJ,NN,'',	0.999999769279027	
ProductionRule	ProductionRule_ADVP->RB,RB,PP,	0.999999769279027	
ProductionRule	ProductionRule_VP->VBD,NP,PP,ADVP,	0.999999769279027	
ProductionRule	ProductionRule_VP->ADVP,VBD,NP,PP,	0.999999769279027	
ProductionRule	ProductionRule_ADVP->DT,NN,	0.9999997697271482	
ProductionRule	ProductionRule_VP->VBZ,ADJP,,,ADVP,	0.9999997716229636	
ProductionRule	ProductionRule_FRAG->PP,.,	0.9999997843207918	
ProductionRule	ProductionRule_FRAG->ADJP,,,SBAR,.,	0.99999978605886	
ProductionRule	ProductionRule_X->DT,ADJP,	0.9999997874067181	
ProductionRule	ProductionRule_NP->PRP$,CD,NN,	0.9999997874067181	
ProductionRule	ProductionRule_SBAR->IN,X,	0.9999997874067181	
ProductionRule	ProductionRule_S->NP,:,ADVP,VP,.,	0.9999997874067181	
ProductionRule	ProductionRule_NP->NP,NN,NN,NN,	0.9999997941647611	
ProductionRule	ProductionRule_VP->VBP,NP,VP,	0.9999998037574955	
ProductionRule	ProductionRule_NP->PRP$,JJS,	0.9999998037574955	
ProductionRule	ProductionRule_VP->ADVP,VBG,PRT,PP,	0.9999998057396455	
ProductionRule	ProductionRule_ADJP->RB,RBR,	0.9999998074002907	
ProductionRule	ProductionRule_S->NP,ADJP,PP,	0.9999998074002907	
ProductionRule	ProductionRule_VP->ADVP,PP,	0.9999998074002907	
ProductionRule	ProductionRule_VP->LS,ADVP,S,	0.9999998085928233	
ProductionRule	ProductionRule_NX->NP,PP,	0.999999808655516	
ProductionRule	ProductionRule_S->S,,,RB,SBARQ,	0.9999998178967667	
ProductionRule	ProductionRule_NP->DT,$,NN,	0.9999998178967667	
ProductionRule	ProductionRule_VP->VBZ,NP,ADJP,	0.9999998233449079	
ProductionRule	ProductionRule_NP->DT,NN,NN,CC,NN,	0.9999998465515821	
ProductionRule	ProductionRule_S->S,CC,,,S,	0.9999998476402474	
ProductionRule	ProductionRule_VP->NP,SBAR,	0.9999998537283364	
ProductionRule	ProductionRule_VP->VBZ,ADJP,PP,S,	0.9999998538162977	
ProductionRule	ProductionRule_NP->DT,JJ,NN,S,	0.9999998597606533	
ProductionRule	ProductionRule_VP->VBG,ADVP,SBAR,	0.9999998635879752	
ProductionRule	ProductionRule_NP->DT,DT,NN,	0.9999998635879752	
ProductionRule	ProductionRule_S->S,SBARQ,	0.9999998648024239	
ProductionRule	ProductionRule_VP->VBP,S,:,S,	0.9999998648024239	
ProductionRule	ProductionRule_ADVP->RBR,RB,	0.999999880178278	
ProductionRule	ProductionRule_VP->VP,,,RB,VP,	0.9999998898014952	
ProductionRule	ProductionRule_CONJP->CC,RB,	0.9999998988735443	
ProductionRule	ProductionRule_PP->PP,CONJP,PP,	0.9999998988735443	
ProductionRule	ProductionRule_NP->DT,JJS,NN,NN,	0.9999999208715217	
ProductionRule	ProductionRule_VP->VBZ,RB,NP,SBAR,	0.9999999382909716	
ProductionRule	ProductionRule_VP->VBN,PP,,,SBAR,	0.9999999471608787	
ProductionRule	ProductionRule_VP->VBP,RB,PP,	0.9999999480844322	
ProductionRule	ProductionRule_VP->VP,,,VP,	0.9999999483943857	
ProductionRule	ProductionRule_VP->ADVP,VBG,SBAR,	0.999999948565042	
ProductionRule	ProductionRule_VP->VBZ,PP,PP,	0.999999948565042	
ProductionRule	ProductionRule_S->RB,VP,.,	0.9999999578276318	
ProductionRule	ProductionRule_VP->VB,PP,S,	0.9999999578276318	
ProductionRule	ProductionRule_PP->IN,WHNP,	0.9999999599848716	
ProductionRule	ProductionRule_NP->PRP$,NX,	0.9999999599848716	
ProductionRule	ProductionRule_VP->VBZ,PP,,,S,	0.9999999599848716	
ProductionRule	ProductionRule_NP->NP,PP,-RRB-,	0.9999999603712333	
ProductionRule	ProductionRule_PP->IN,NP,:,	0.9999999603712333	
ProductionRule	ProductionRule_SINV->FRAG,,,VP,S,.,	0.9999999652116447	
ProductionRule	ProductionRule_NP->NP,PRN,PP,	0.9999999693827377	
ProductionRule	ProductionRule_PRN->:,NP,:,	0.9999999693827377	
ProductionRule	ProductionRule_S->NP,S,VP,.,	0.9999999744472016	
ProductionRule	ProductionRule_NP->PRN,NNS,	0.9999999759241247	
ProductionRule	ProductionRule_UCP->NP,CC,VP,	0.9999999799250426	
ProductionRule	ProductionRule_NP->NP,,,NP,,,NP,,,NP,,,NP,	0.9999999799250426	
ProductionRule	ProductionRule_VP->VBZ,RB,NP,ADVP,,,PP,	0.9999999799250426	
ProductionRule	ProductionRule_S->S,,,CC,SBARQ,.,	0.9999999807399294	
ProductionRule	ProductionRule_SBARQ->WHADVP,S,	0.9999999807399294	
ProductionRule	ProductionRule_NP->PRP$,JJ,NX,	0.9999999810003791	
ProductionRule	ProductionRule_NP->NN,,,NN,CC,NN,	0.9999999810003791	
ProductionRule	ProductionRule_VP->VB,PP,ADVP,SBAR,	0.9999999851475518	
ProductionRule	ProductionRule_VP->ADVP,VBN,NP,	0.9999999861911804	
ProductionRule	ProductionRule_VP->VBN,CC,VBN,PP,	0.9999999861911804	
ProductionRule	ProductionRule_SBAR->WHADJP,S,	0.9999999872237476	
ProductionRule	ProductionRule_WHADJP->WRB,JJ,	0.9999999872237476	
ProductionRule	ProductionRule_S->ADVP,,,RB,NP,VP,.,	0.9999999915530384	
ProductionRule	ProductionRule_VP->VBZ,ADVP,ADVP,	0.9999999949716418	
ProductionRule	ProductionRule_PP->CC,S,	0.9999999949716418	
ProductionRule	ProductionRule_VP->VBZ,PRT,SBAR,	0.9999999961472158	
ProductionRule	ProductionRule_X->ADVP,NP,	1.000000000506137	
ProductionRule	ProductionRule_NP->DT,X,	1.000000000506137	
ProductionRule	ProductionRule_NP->DT,ADVP,NN,	1.000000019988666	
ProductionRule	ProductionRule_VP->VBZ,ADVP,,,S,,,S,	1.0000000208893407	
ProductionRule	ProductionRule_SQ->VBZ,VP,	1.0000000248825716	
ProductionRule	ProductionRule_VP->VB,PRT,NP,SBAR,	1.0000000300026826	
ProductionRule	ProductionRule_CONJP->RB,RB,	1.0000000488207001	
ProductionRule	ProductionRule_NP->NP,,,VP,,,	1.0000000488207001	
ProductionRule	ProductionRule_NP->NN,NNP,	1.0000000488207001	
ProductionRule	ProductionRule_ADVP->RB,RB,S,	1.0000000524784542	
ProductionRule	ProductionRule_VP->MD,ADVP,ADVP,VP,	1.0000000524784542	
ProductionRule	ProductionRule_FRAG->FRAG,CC,FRAG,	1.0000000536175744	
ProductionRule	ProductionRule_VP->VB,IN,S,	1.0000000564513971	
ProductionRule	ProductionRule_NP->DT,JJ,NNP,,,NNP,	1.0000000614288465	
ProductionRule	ProductionRule_VP->RB,VBG,S,	1.0000000614288465	
ProductionRule	ProductionRule_NP->DT,NN,,,CC,NN,	1.0000000614288465	
ProductionRule	ProductionRule_NP->DT,JJS,NNS,	1.0000000663840534	
ProductionRule	ProductionRule_NP->``,NN,'',	1.0000000664920283	
ProductionRule	ProductionRule_NP->NNP,RB,JJ,NN,NN,	1.0000000683831587	
ProductionRule	ProductionRule_NP->DT,NP,NN,	1.0000000683831587	
ProductionRule	ProductionRule_VP->TO,RB,VP,	1.0000000738406283	
ProductionRule	ProductionRule_VP->VBD,PP,ADVP,	1.0000000876652566	
ProductionRule	ProductionRule_S->RB,ADVP,NP,VP,:,	1.0000000884144502	
ProductionRule	ProductionRule_PP->PP,PP,	1.0000000884144502	
ProductionRule	ProductionRule_ADVP->PP,IN,	1.0000000884144502	
ProductionRule	ProductionRule_PP->TO,SBAR,	1.0000000886889768	
ProductionRule	ProductionRule_NP->NN,PRP$,NN,	1.0000000933387365	
ProductionRule	ProductionRule_NP->ADVP,JJ,``,NN,	1.0000000968235148	
ProductionRule	ProductionRule_SINV->PP,VP,NP,	1.0000000968235148	
ProductionRule	ProductionRule_NP->CD,NNP,	1.0000000968235148	
ProductionRule	ProductionRule_PP->IN,NP,NP,	1.0000001233102345	
ProductionRule	ProductionRule_VP->VBD,NP,PRT,PP,	1.0000001287593885	
ProductionRule	ProductionRule_VP->VBZ,ADVP,NP,S,	1.0000001287593885	
ProductionRule	ProductionRule_VP->VB,NP,,,S,	1.0000001419465128	
ProductionRule	ProductionRule_S->RB,ADVP,NP,VP,.,	1.0000001512547554	
ProductionRule	ProductionRule_S->ADVP,ADVP,NP,VP,.,	1.0000001612902396	
ProductionRule	ProductionRule_FRAG->NP,:,S,	1.0000001773240133	
ProductionRule	ProductionRule_FRAG->FRAG,:,FRAG,	1.0000001773240133	
ProductionRule	ProductionRule_FRAG->X,NP,	1.0000001773240133	
ProductionRule	ProductionRule_X->X,PP,	1.0000001773240133	
ProductionRule	ProductionRule_NP->VBG,JJ,JJ,NN,	1.0000001773240133	
ProductionRule	ProductionRule_VP->NN,NP,ADVP,	1.0000001780544576	
ProductionRule	ProductionRule_ADVP->RB,RB,SBAR,	1.0000001780544576	
ProductionRule	ProductionRule_PP->NP,IN,NP,	1.000000184466305	
ProductionRule	ProductionRule_NP->DT,VP,NN,	1.0000001873427249	
ProductionRule	ProductionRule_NP->DT,VBG,JJ,NN,	1.0000002072619156	
ProductionRule	ProductionRule_S->NP,,,SBAR,,,VP,.,	1.0000002072619156	
ProductionRule	ProductionRule_NP->NN,NN,NNS,	1.0000002269434798	
ProductionRule	ProductionRule_NP->NP,SBAR,,,	1.0000002364312945	
ProductionRule	ProductionRule_ADJP->JJ,JJ,	1.0000002589594756	
ProductionRule	ProductionRule_VP->VBZ,ADJP,ADVP,	1.0000002682498157	
ProductionRule	ProductionRule_NP->CD,CC,CD,NNS,	1.000000279558904	
ProductionRule	ProductionRule_NP->RB,JJR,	1.000000279558904	
ProductionRule	ProductionRule_NP->PDT,DT,JJ,NNS,	1.0000002801857062	
ProductionRule	ProductionRule_VP->VB,ADVP,PP,ADVP,	1.0000002807568489	
ProductionRule	ProductionRule_NP->RB,JJ,	1.0000002870506792	
ProductionRule	ProductionRule_SINV->PP,VP,NP,.,	1.0000002879635121	
ProductionRule	ProductionRule_SBAR->IN,S,.,	1.0000002928374625	
ProductionRule	ProductionRule_NP->NP,NP,,,PP,	1.0000002938280688	
ProductionRule	ProductionRule_ADVP->JJ,PP,	1.0000002990843329	
ProductionRule	ProductionRule_S->S,.,	1.0000002990843329	
ProductionRule	ProductionRule_VP->ADVP,VBP,NP,	1.000000306956864	
ProductionRule	ProductionRule_QP->IN,TO,CD,CD,	1.0000003108085374	
ProductionRule	ProductionRule_NP->NP,:,NP,.,	1.000000318044934	
ProductionRule	ProductionRule_VP->VBD,PRT,PP,	1.0000003237114814	
ProductionRule	ProductionRule_VP->VBP,ADVP,ADJP,	1.0000003266034307	
ProductionRule	ProductionRule_VP->NP,NP,PP,	1.0000003277368006	
ProductionRule	ProductionRule_S->SBAR,,,ADVP,VP,.,	1.0000003384804284	
ProductionRule	ProductionRule_S->NP,SBAR,NP,VP,.,	1.0000003595849223	
ProductionRule	ProductionRule_VP->VBN,PRT,PP,ADVP,	1.0000003780551558	
ProductionRule	ProductionRule_NP->NP,-LRB-,NP,-RRB-,	1.0000003780551558	
ProductionRule	ProductionRule_VP->VBD,UCP,	1.0000003991566344	
ProductionRule	ProductionRule_UCP->NP,CC,SBAR,	1.0000003991566344	
ProductionRule	ProductionRule_S->NP,PP,	1.0000004033455079	
ProductionRule	ProductionRule_ADJP->JJR,SBAR,	1.0000004041828627	
ProductionRule	ProductionRule_NP->RB,DT,JJ,NNS,	1.0000004077511753	
ProductionRule	ProductionRule_PP->TO,PP,	1.000000416481961	
ProductionRule	ProductionRule_NP->NP,CC,NP,CC,NP,	1.000000416481961	
ProductionRule	ProductionRule_NP->NP,,,NP,,,NP,,,NP,,,NP,,,NP,,,NP,,,NP,,,NP,,,NP,,,NP,,,NP,,,NP,,,NP,,,NP,,,CC,NP,	1.000000417936149	
ProductionRule	ProductionRule_NP->NP,:,NP,X,	1.000000417936149	
ProductionRule	ProductionRule_X->IN,NP,	1.000000417936149	
ProductionRule	ProductionRule_ADJP->JJR,S,	1.0000004179666446	
ProductionRule	ProductionRule_X->NP,NP,NP,	1.0000004388161905	
ProductionRule	ProductionRule_VP->VBZ,ADVP,NP,SBAR,	1.0000004505323052	
ProductionRule	ProductionRule_NP->VBZ,NP,	1.0000004558340976	
ProductionRule	ProductionRule_VP->VBZ,ADVP,ADVP,NP,	1.0000004580682624	
ProductionRule	ProductionRule_VP->VBZ,RB,NP,,,SBAR,	1.000000480672162	
ProductionRule	ProductionRule_S->S,S,S,,,S,	1.000000480672162	
ProductionRule	ProductionRule_VP->MD,ADVP,	1.000000480672162	
ProductionRule	ProductionRule_S->``,NP,'',VP,	1.000000487936513	
ProductionRule	ProductionRule_VP->VBZ,PP,:,S,	1.000000487936513	
ProductionRule	ProductionRule_PP->PP,,,CC,RB,PP,	1.000000487936513	
ProductionRule	ProductionRule_VP->``,VBN,'',PP,	1.000000487936513	
ProductionRule	ProductionRule_NP->JJ,JJ,NN,NNS,	1.0000004942227794	
ProductionRule	ProductionRule_VP->VBZ,NP,S,	1.000000505139886	
ProductionRule	ProductionRule_VP->VP,,,CC,ADVP,VP,	1.0000005214810224	
ProductionRule	ProductionRule_S->ADVP,PP,NP,VP,.,	1.0000005214810224	
ProductionRule	ProductionRule_NP->PRP$,VBN,NN,	1.0000005320468743	
ProductionRule	ProductionRule_VP->VBD,ADVP,PRN,	1.0000005474612734	
ProductionRule	ProductionRule_PRN->CC,SBAR,	1.0000005474612734	
ProductionRule	ProductionRule_VP->VBP,NP,PP,,,PP,	1.0000005493894721	
ProductionRule	ProductionRule_QP->IN,$,CD,CC,$,CD,CD,	1.0000005493894721	
ProductionRule	ProductionRule_X->X,NP,	1.000000582263382	
ProductionRule	ProductionRule_VP->VBZ,ADJP,PP,SBAR,	1.0000005858981214	
ProductionRule	ProductionRule_PP->RB,IN,SBAR,	1.0000005865694803	
ProductionRule	ProductionRule_VP->VB,NP,PP,,,S,	1.0000005928815123	
ProductionRule	ProductionRule_S->S,,,CC,ADVP,S,.,	1.0000005928815123	
ProductionRule	ProductionRule_NP->PRP$,ADJP,NNS,	1.000000595976243	
ProductionRule	ProductionRule_S->NP,VP,CC,S,	1.0000005991549856	
ProductionRule	ProductionRule_NP->DT,JJ,CC,JJ,	1.0000005991549856	
ProductionRule	ProductionRule_FRAG->``,ADJP,.,'',	1.000000604694899	
ProductionRule	ProductionRule_ADJP->NP,CC,ADJP,	1.000000604694899	
ProductionRule	ProductionRule_ADJP->NP,JJR,	1.0000006269232649	
ProductionRule	ProductionRule_NP->NP,PP,S,	1.0000006557071557	
ProductionRule	ProductionRule_NP->PRP$,NN,CC,NN,	1.0000006662882146	
ProductionRule	ProductionRule_SBAR->IN,S,,,	1.0000006662882146	
ProductionRule	ProductionRule_SBAR->RB,S,	1.000000692198459	
ProductionRule	ProductionRule_NP->NP,ADVP,SBAR,	1.0000006926868703	
ProductionRule	ProductionRule_INTJ->JJ,.,	1.0000006941973028	
ProductionRule	ProductionRule_VP->VBP,NP,,,SBAR,	1.000000708081559	
ProductionRule	ProductionRule_VP->VBP,NP,ADVP,	1.0000007150071066	
ProductionRule	ProductionRule_ADVP->DT,RP,	1.000000722205677	
ProductionRule	ProductionRule_ADJP->IN,PP,	1.000000722205677	
ProductionRule	ProductionRule_ADJP->CC,ADJP,CC,ADJP,	1.0000007595552436	
ProductionRule	ProductionRule_VP->VB,ADVP,ADJP,	1.0000007595552436	
ProductionRule	ProductionRule_SBAR->UCP,S,	1.0000007623949585	
ProductionRule	ProductionRule_VP->VBN,CC,VBN,	1.00000076507815	
ProductionRule	ProductionRule_VP->VBG,NP,SBAR,	1.0000007755372966	
ProductionRule	ProductionRule_ADJP->ADJP,PP,.,	1.000000777813138	
ProductionRule	ProductionRule_FRAG->,,NP,	1.0000007905942025	
ProductionRule	ProductionRule_NP->NP,,,FRAG,	1.0000007905942025	
ProductionRule	ProductionRule_ADJP->VBN,SBAR,	1.000000832363435	
ProductionRule	ProductionRule_PP->IN,NP,PP,	1.0000008325693337	
ProductionRule	ProductionRule_NP->NP,VP,.,	1.0000008394068551	
ProductionRule	ProductionRule_VP->VBD,ADVP,VP,	1.000000844875587	
ProductionRule	ProductionRule_NP->JJR,NN,NN,NNS,	1.000000844875587	
ProductionRule	ProductionRule_VP->VBZ,ADVP,SBAR,	1.0000008538476939	
ProductionRule	ProductionRule_VP->VB,,,FRAG,	1.000000888408753	
ProductionRule	ProductionRule_NP->NP,NNP,JJ,NN,	1.000000888408753	
ProductionRule	ProductionRule_FRAG->PP,,,NP,.,	1.000000888408753	
ProductionRule	ProductionRule_SQ->VBP,NP,ADJP,.,	1.0000009137405188	
ProductionRule	ProductionRule_VP->ADVP,VB,VP,	1.0000009268564791	
ProductionRule	ProductionRule_NP->LS,RB,	1.0000009287791531	
ProductionRule	ProductionRule_S->S,S,.,	1.0000009770297473	
ProductionRule	ProductionRule_NP->NN,SBAR,	1.000000989843796	
ProductionRule	ProductionRule_S->S,,,RB,S,.,	1.0000009955330826	
ProductionRule	ProductionRule_VP->MD,S,	1.000001002299446	
ProductionRule	ProductionRule_VP->VP,,,ADVP,VP,	1.0000010068655338	
ProductionRule	ProductionRule_NP->PRP$,NN,,,NN,CC,JJ,NN,	1.0000010068655338	
ProductionRule	ProductionRule_FRAG->INTJ,,,ADVP,NP,	1.0000010190662831	
ProductionRule	ProductionRule_VP->VBD,CC,VBD,PP,	1.0000010190662831	
ProductionRule	ProductionRule_NP->VBN,NN,RB,	1.0000010190662831	
ProductionRule	ProductionRule_NP->NP,SBAR,.,	1.0000010190662831	
ProductionRule	ProductionRule_ADVP->RB,ADVP,	1.0000010938836927	
ProductionRule	ProductionRule_ADJP->JJ,,,JJ,,,JJ,CC,JJ,	1.0000011214880056	
ProductionRule	ProductionRule_VP->VBP,NP,PP,,,NP,	1.0000011257809596	
ProductionRule	ProductionRule_NP->JJ,JJ,JJ,NNS,	1.0000011315040074	
ProductionRule	ProductionRule_ADJP->NN,PP,	1.0000011321655005	
ProductionRule	ProductionRule_PP->IN,NP,.,	1.0000011706739584	
ProductionRule	ProductionRule_S->ADVP,,,SBAR,NP,VP,.,	1.0000011748167792	
ProductionRule	ProductionRule_ADVP->RB,IN,	1.000001203970868	
ProductionRule	ProductionRule_VP->``,VB,'',NP,	1.000001203970868	
ProductionRule	ProductionRule_VP->VB,NP,ADJP,	1.0000012753430263	
ProductionRule	ProductionRule_S->ADVP,,,PP,NP,VP,.,	1.0000012771896354	
ProductionRule	ProductionRule_NP->DT,VBN,NN,	1.0000012903221644	
ProductionRule	ProductionRule_NP->PDT,NP,	1.0000013081462982	
ProductionRule	ProductionRule_ADJP->ADVP,NN,	1.000001314436813	
ProductionRule	ProductionRule_NP->DT,JJ,JJ,JJ,NNS,	1.000001314436813	
ProductionRule	ProductionRule_NP->CD,CD,NN,	1.000001314436813	
ProductionRule	ProductionRule_S->PP,NP,PP,VP,	1.000001314436813	
ProductionRule	ProductionRule_VP->VB,PRN,	1.000001314436813	
ProductionRule	ProductionRule_VP->VBP,PRT,NP,	1.000001314436813	
ProductionRule	ProductionRule_NP->RB,NNS,	1.000001314436813	
ProductionRule	ProductionRule_VP->VBZ,ADVP,RB,ADJP,ADVP,	1.0000013215407015	
ProductionRule	ProductionRule_ADVP->RB,CC,RB,	1.0000013229227345	
ProductionRule	ProductionRule_SINV->VP,NP,	1.0000013229227345	
ProductionRule	ProductionRule_SQ->VBZ,NP,NP,.,	1.0000013368941794	
ProductionRule	ProductionRule_VP->VBZ,NP,VP,	1.0000013368941794	
ProductionRule	ProductionRule_NP->PRP$,NNS,CC,NNS,	1.0000013577343896	
ProductionRule	ProductionRule_VP->VP,,,S,	1.0000013695720387	
ProductionRule	ProductionRule_SBAR->IN,SBAR,	1.0000013695720387	
ProductionRule	ProductionRule_S->ADVP,PRN,ADVP,NP,VP,.,	1.0000013695720387	
ProductionRule	ProductionRule_PRN->,,SBAR,,,	1.0000013695720387	
ProductionRule	ProductionRule_VP->VBZ,PRT,PP,	1.0000013831898562	
ProductionRule	ProductionRule_NP->DT,``,S,'',NN,	1.0000013831898562	
ProductionRule	ProductionRule_SQ->VBP,NP,VP,.,	1.000001424791631	
ProductionRule	ProductionRule_NP->DT,NNP,NNS,NN,	1.0000014296922486	
ProductionRule	ProductionRule_VP->ADVP,VB,PP,	1.0000014868196365	
ProductionRule	ProductionRule_S->NP,:,NP,.,	1.0000014873472585	
ProductionRule	ProductionRule_NP->SBAR,CC,NP,	1.0000014873472585	
ProductionRule	ProductionRule_VP->VB,ADVP,ADVP,	1.0000015101310238	
ProductionRule	ProductionRule_S->S,NP,VP,.,	1.0000015115142813	
ProductionRule	ProductionRule_ADVP->DT,NN,SBAR,	1.0000015133821776	
ProductionRule	ProductionRule_NP->NP,'',PP,	1.000001525542275	
ProductionRule	ProductionRule_VP->VBN,NP,ADVP,PP,NP,	1.0000015620597882	
ProductionRule	ProductionRule_VP->VBZ,RB,ADVP,VP,	1.0000016021124514	
ProductionRule	ProductionRule_S->ADVP,NP,	1.0000016142626549	
ProductionRule	ProductionRule_WHADVP->WRB,ADJP,	1.0000016198825852	
ProductionRule	ProductionRule_VP->VBZ,ADVP,NP,	1.0000016604103183	
ProductionRule	ProductionRule_NP->NNS,,,NNS,CC,NNS,	1.0000016801029887	
ProductionRule	ProductionRule_VP->ADVP,VBZ,NP,ADVP,	1.0000016801029887	
ProductionRule	ProductionRule_S->PP,,,S,:,S,	1.0000016807321424	
ProductionRule	ProductionRule_S->SBAR,:,``,ADVP,NP,VP,.,'',	1.0000016807321424	
ProductionRule	ProductionRule_VP->VP,,,CONJP,VP,	1.000001681821474	
ProductionRule	ProductionRule_FRAG->S,:,FRAG,.,	1.0000016959631801	
ProductionRule	ProductionRule_S->S,:,S,	1.0000016968378296	
ProductionRule	ProductionRule_VP->ADVP,VB,	1.0000016970217434	
ProductionRule	ProductionRule_NP->PRP$,JJ,NN,SBAR,	1.0000017235568186	
ProductionRule	ProductionRule_PP->TO,ADJP,	1.0000017389249058	
ProductionRule	ProductionRule_NP->PRP$,ADJP,	1.0000017463518833	
ProductionRule	ProductionRule_NP->NP,X,	1.0000017571988553	
ProductionRule	ProductionRule_FRAG->SBAR,.,	1.0000017609878245	
ProductionRule	ProductionRule_VP->MD,ADVP,S,SBAR,	1.0000017681895348	
ProductionRule	ProductionRule_NP->DT,QP,	1.0000017882106413	
ProductionRule	ProductionRule_S->SBARQ,NP,VP,.,	1.0000018343494583	
ProductionRule	ProductionRule_S->SBAR,,,ADVP,VP,	1.0000018414923912	
ProductionRule	ProductionRule_S->NP,,,ADVP,VP,.,	1.000001851925405	
ProductionRule	ProductionRule_SBAR->IN,NP,	1.000001858175137	
ProductionRule	ProductionRule_NP->PRP$,NN,NN,NN,	1.000001868893102	
ProductionRule	ProductionRule_VP->TO,NP,	1.0000018884685213	
ProductionRule	ProductionRule_NP->NP,NN,S,	1.0000018884685213	
ProductionRule	ProductionRule_SQ->VBD,NP,VP,	1.0000018884685213	
ProductionRule	ProductionRule_SBARQ->WHADVP,PRN,SQ,.,	1.0000018884685213	
ProductionRule	ProductionRule_VP->LS,ADVP,VP,	1.000001889003158	
ProductionRule	ProductionRule_FRAG->ADJP,SBAR,.,	1.000001889003158	
ProductionRule	ProductionRule_NP->PRP,NNPS,	1.000001891795486	
ProductionRule	ProductionRule_FRAG->ADVP,:,SBAR,.,	1.0000018972737483	
ProductionRule	ProductionRule_SBAR->RB,RB,S,	1.000001916554557	
ProductionRule	ProductionRule_S->PP,S,CC,S,	1.000001916554557	
ProductionRule	ProductionRule_VP->S,,,VP,	1.000001916554557	
ProductionRule	ProductionRule_S->S,RB,,,S,CC,S,.,	1.000001916554557	
ProductionRule	ProductionRule_NP->RB,RB,	1.000001944963238	
ProductionRule	ProductionRule_SBAR->RB,IN,S,.,	1.0000019824923216	
ProductionRule	ProductionRule_NP->VBN,NN,NN,	1.0000019824923216	
ProductionRule	ProductionRule_NP->NNP,NNP,.,	1.0000019987981843	
ProductionRule	ProductionRule_NP->ADJP,NN,NNS,	1.0000020145948332	
ProductionRule	ProductionRule_PP->CC,NP,	1.0000020898816075	
ProductionRule	ProductionRule_ADJP->RB,NN,	1.0000021089025375	
ProductionRule	ProductionRule_S->S,,,RB,S,	1.0000021089025375	
ProductionRule	ProductionRule_SBAR->IN,,,S,	1.0000021615488088	
ProductionRule	ProductionRule_FRAG->ADVP,,,PP,.,	1.0000021623350963	
ProductionRule	ProductionRule_ADVP->IN,DT,	1.0000022593468512	
ProductionRule	ProductionRule_VP->VB,``,ADJP,'',ADVP,S,	1.0000022628429295	
ProductionRule	ProductionRule_NP->DT,``,JJ,NN,'',	1.0000022628429295	
ProductionRule	ProductionRule_VP->VBP,ADJP,NP,	1.0000022748134023	
ProductionRule	ProductionRule_SINV->VBZ,NP,VP,	1.0000022844783107	
ProductionRule	ProductionRule_S->SINV,:,S,.,	1.0000022844783107	
ProductionRule	ProductionRule_NP->NP,PRN,	1.0000022902744212	
ProductionRule	ProductionRule_VP->VBG,``,NP,'',PP,	1.00000230300203	
ProductionRule	ProductionRule_VP->VBG,NP,PRT,PP,	1.00000230300203	
ProductionRule	ProductionRule_NP->NP,CC,NP,,,	1.00000230300203	
ProductionRule	ProductionRule_VP->ADVP,VBN,ADVP,	1.00000230300203	
ProductionRule	ProductionRule_VP->VBP,ADVP,NP,PP,	1.0000023235403481	
ProductionRule	ProductionRule_VP->VBP,ADVP,NP,PP,PP,	1.0000023805325056	
ProductionRule	ProductionRule_VP->VBZ,ADVP,RB,ADJP,SBAR,	1.0000023815213055	
ProductionRule	ProductionRule_S->S,,,S,	1.0000023842784145	
ProductionRule	ProductionRule_VP->VBP,RB,ADVP,ADJP,	1.0000023887414051	
ProductionRule	ProductionRule_ADJP->NP,JJ,SBAR,	1.0000023887414051	
ProductionRule	ProductionRule_S->NP,VP,SBAR,.,	1.0000023887414051	
ProductionRule	ProductionRule_NP->NP,PP,NN,	1.0000024068739999	
ProductionRule	ProductionRule_SBAR->SBAR,:,PRN,	1.0000024128040388	
ProductionRule	ProductionRule_VP->VBN,PP,PP,SBAR,	1.0000024128040388	
ProductionRule	ProductionRule_ADVP->RB,SBAR,	1.0000024902243028	
ProductionRule	ProductionRule_S->``,ADVP,NP,VP,.,'',	1.0000024902243028	
ProductionRule	ProductionRule_SBAR->RB,RB,IN,S,	1.000002498786952	
ProductionRule	ProductionRule_VP->VBZ,RB,ADJP,,,SBAR,	1.000002498786952	
ProductionRule	ProductionRule_ADJP->JJ,JJS,	1.0000025188219022	
ProductionRule	ProductionRule_RRC->ADVP,ADJP,	1.0000025422464618	
ProductionRule	ProductionRule_WHADVP->WRB,RB,	1.0000026515352376	
ProductionRule	ProductionRule_FRAG->WHADVP,NP,.,	1.0000026515352376	
ProductionRule	ProductionRule_VP->VBG,PRT,PP,	1.00000265879151	
ProductionRule	ProductionRule_VP->VBP,PRT,	1.0000026912041524	
ProductionRule	ProductionRule_VP->VBZ,NP,,,SBAR,	1.00000270081043	
ProductionRule	ProductionRule_NP->FW,FW,FW,FW,	1.0000027749140048	
ProductionRule	ProductionRule_NP->NP,POS,	1.0000029345216468	
ProductionRule	ProductionRule_NP->FW,FW,NN,	1.0000030435961675	
ProductionRule	ProductionRule_VP->VBN,ADVP,SBAR,	1.0000030881662192	
ProductionRule	ProductionRule_ADVP->NN,IN,	1.0000031045777424	
ProductionRule	ProductionRule_VP->VBZ,ADVP,NP,,,SBAR,	1.00000312104628	
ProductionRule	ProductionRule_VP->VB,PRT,NP,ADVP,,,PP,	1.00000312104628	
ProductionRule	ProductionRule_VP->VB,PRT,UCP,	1.0000032078568122	
ProductionRule	ProductionRule_VP->TO,ADVP,VP,	1.000003244403318	
ProductionRule	ProductionRule_X->DT,RBR,	1.000003266065334	
ProductionRule	ProductionRule_X->DT,JJR,	1.000003266065334	
ProductionRule	ProductionRule_VP->VBP,PP,PP,	1.0000032939133516	
ProductionRule	ProductionRule_VP->MD,ADVP,RB,VP,	1.000003307844147	
ProductionRule	ProductionRule_NP->PRP,NNS,	1.000003352519959	
ProductionRule	ProductionRule_VP->MD,RB,S,	1.0000033704743003	
ProductionRule	ProductionRule_VP->VBP,NP,ADVP,SBAR,	1.0000034230953536	
ProductionRule	ProductionRule_NP->CD,NP,NNS,	1.0000034457745213	
ProductionRule	ProductionRule_NP->DT,NNP,NNP,NN,	1.000003462435624	
ProductionRule	ProductionRule_S->PP,,,NP,ADVP,VP,.,	1.000003462435624	
ProductionRule	ProductionRule_SQ->MD,NP,VP,.,	1.0000034787592569	
ProductionRule	ProductionRule_QP->RB,CD,CD,	1.0000034787592569	
ProductionRule	ProductionRule_QP->JJR,IN,CD,CD,	1.0000034787592569	
ProductionRule	ProductionRule_NP->DT,JJ,JJR,NN,	1.0000034787592569	
ProductionRule	ProductionRule_SBAR->CC,S,	1.0000034959065711	
ProductionRule	ProductionRule_ADVP->ADVP,IN,	1.0000036038454532	
ProductionRule	ProductionRule_VP->VB,FRAG,	1.0000037026268165	
ProductionRule	ProductionRule_NP->DT,ADJP,JJ,NN,	1.0000037143356746	
ProductionRule	ProductionRule_VP->VBD,CC,VBD,NP,,,S,	1.0000037354931686	
ProductionRule	ProductionRule_PP->DT,IN,NP,	1.0000037493379108	
ProductionRule	ProductionRule_NP->NP,,,NP,	1.0000037846256231	
ProductionRule	ProductionRule_NP->PRP$,JJ,NN,NNS,	1.0000038450221491	
ProductionRule	ProductionRule_VP->VB,ADVP,,,NP,	1.0000038450221491	
ProductionRule	ProductionRule_VP->VB,S,,,SBAR,	1.00000395326254	
ProductionRule	ProductionRule_VP->VB,CC,VB,	1.0000039723023453	
ProductionRule	ProductionRule_VP->VB,NP,ADVP,SBAR,	1.0000039975069748	
ProductionRule	ProductionRule_VP->VBD,PP,ADVP,,,SBAR,,,S,	1.000004054931748	
ProductionRule	ProductionRule_NP->JJR,NN,S,	1.000004054931748	
ProductionRule	ProductionRule_VP->VP,,,VP,CC,VP,	1.000004054931748	
ProductionRule	ProductionRule_VP->ADVP,VBN,SBAR,	1.0000040922060929	
ProductionRule	ProductionRule_ADVP->RB,RBR,	1.0000041640705597	
ProductionRule	ProductionRule_S->X,NP,VP,	1.0000041869668685	
ProductionRule	ProductionRule_S->S,CC,S,,,CC,S,	1.0000041869668685	
ProductionRule	ProductionRule_SBAR->``,S,	1.0000043297502328	
ProductionRule	ProductionRule_VP->VB,ADVP,ADVP,,,SBAR,	1.0000044173367093	
ProductionRule	ProductionRule_S->S,ADVP,VP,	1.0000044173367093	
ProductionRule	ProductionRule_ADJP->``,JJ,'',	1.0000044648380537	
ProductionRule	ProductionRule_ADJP->JJ,CC,JJ,S,	1.000004499927758	
ProductionRule	ProductionRule_NP->ADJP,NNPS,	1.00000453566435	
ProductionRule	ProductionRule_NP->NN,CD,NNP,	1.00000453566435	
ProductionRule	ProductionRule_ADVP->IN,PP,	1.000004546806728	
ProductionRule	ProductionRule_ADJP->RB,ADVP,JJ,	1.0000047847031701	
ProductionRule	ProductionRule_S->S,CC,S,CC,S,	1.0000047915029024	
ProductionRule	ProductionRule_NP->DT,``,NN,'',	1.0000048082369517	
ProductionRule	ProductionRule_NP->DT,ADJP,	1.0000048316168342	
ProductionRule	ProductionRule_VP->VB,PRT,PP,	1.0000048998117828	
ProductionRule	ProductionRule_VP->VBG,IN,	1.000005014477932	
ProductionRule	ProductionRule_VP->VB,,,S,	1.000005014477932	
ProductionRule	ProductionRule_ADJP->RB,RB,JJ,PP,	1.000005014477932	
ProductionRule	ProductionRule_PP->JJ,IN,SQ,	1.0000050376941785	
ProductionRule	ProductionRule_ADJP->NN,S,	1.0000050376941785	
ProductionRule	ProductionRule_NP->DT,ADJP,NN,NN,NN,ADJP,NN,	1.0000050376941785	
ProductionRule	ProductionRule_SQ->VP,NP,PRN,SBAR,	1.0000050376941785	
ProductionRule	ProductionRule_ADVP->NP,RB,	1.000005162574568	
ProductionRule	ProductionRule_NP->NP,JJ,NN,	1.0000051738264113	
ProductionRule	ProductionRule_NP->QP,NNS,	1.0000053413842913	
ProductionRule	ProductionRule_NP->NNS,NN,	1.000005342913452	
ProductionRule	ProductionRule_SBAR->X,S,	1.0000054103946248	
ProductionRule	ProductionRule_S->NP,,,ADVP,,,VP,.,	1.0000056475224066	
ProductionRule	ProductionRule_NP->NNPS,CC,NNPS,	1.0000056773434627	
ProductionRule	ProductionRule_NP->DT,NN,POS,	1.0000057020988529	
ProductionRule	ProductionRule_NP->NNP,CD,	1.0000057410420498	
ProductionRule	ProductionRule_S->ADVP,NP,VP,	1.0000061327186145	
ProductionRule	ProductionRule_PP->TO,S,	1.0000062965272896	
ProductionRule	ProductionRule_VP->VB,PRT,NP,	1.0000064377771598	
ProductionRule	ProductionRule_VP->VBD,ADVP,	1.0000065619992722	
ProductionRule	ProductionRule_NP->NP,,,NP,,,NP,,,NP,	1.0000067525897642	
ProductionRule	ProductionRule_PP->IN,ADVP,	1.0000068004102947	
ProductionRule	ProductionRule_SQ->VBZ,NP,ADJP,.,	1.0000069385443617	
ProductionRule	ProductionRule_S->NP,NP,VP,.,	1.0000071690259245	
ProductionRule	ProductionRule_VP->VB,NP,NP,SBAR,	1.000007595808134	
ProductionRule	ProductionRule_NP->NP,,,NP,CC,NP,	1.0000076449149207	
ProductionRule	ProductionRule_FRAG->ADJP,,,NP,.,	1.0000078919693536	
ProductionRule	ProductionRule_NP->NN,DT,NN,	1.0000078919693536	
ProductionRule	ProductionRule_ADJP->JJ,,,JJ,,,JJ,,,CC,JJ,JJ,	1.0000080160364244	
ProductionRule	ProductionRule_NP->NP,PP,.,	1.0000080160364244	
ProductionRule	ProductionRule_NP->JJ,,,ADJP,NNS,	1.0000080160364244	
ProductionRule	ProductionRule_NP->DT,ADJP,NN,S,	1.000008229726095	
ProductionRule	ProductionRule_VP->VBD,NP,SBAR,	1.00000850167817	
ProductionRule	ProductionRule_VP->VBG,CC,VBG,NP,PP,	1.0000086654025715	
ProductionRule	ProductionRule_NP->NN,,,JJ,NNS,	1.0000086654025715	
ProductionRule	ProductionRule_ADJP->RB,DT,	1.0000089912771144	
ProductionRule	ProductionRule_ADVP->ADVP,SBAR,	1.0000090509348705	
ProductionRule	ProductionRule_VP->VB,PRT,S,	1.000009080954062	
ProductionRule	ProductionRule_NP->NNS,POS,	1.0000090999833007	
ProductionRule	ProductionRule_NP->DT,FW,FW,	1.000009109568361	
ProductionRule	ProductionRule_S->S,,,NP,VP,	1.0000091371014723	
ProductionRule	ProductionRule_VP->VBD,ADJP,	1.0000100474239557	
ProductionRule	ProductionRule_PRN->S,,,	1.0000100607976659	
ProductionRule	ProductionRule_NP->DT,PRP,	1.0000106828370228	
ProductionRule	ProductionRule_ADJP->DT,CC,DT,	1.000011026446531	
ProductionRule	ProductionRule_NP->DT,NNP,NN,	1.0000112079047856	
ProductionRule	ProductionRule_NP->DT,NN,RB,	1.0000114883085494	
ProductionRule	ProductionRule_VP->VBG,PRT,	1.0000119360248672	
ProductionRule	ProductionRule_NP->DT,NNP,CC,NNP,	1.000012205101248	
ProductionRule	ProductionRule_VP->VBG,PRT,NP,	1.0000124790647194	
ProductionRule	ProductionRule_PRN->-LRB-,NP,-RRB-,	1.0000128915642357	
ProductionRule	ProductionRule_VP->VBZ,NP,PP,	1.0000130403135952	
ProductionRule	ProductionRule_NP->NN,CC,NN,NN,	1.0000133523718597	
ProductionRule	ProductionRule_WHADVP->WDT,NN,	1.0000133523718597	
ProductionRule	ProductionRule_VP->VP,:,SBAR,	1.0000133523718597	
ProductionRule	ProductionRule_SBAR->SBAR,:,CC,SBAR,	1.0000133523718597	
ProductionRule	ProductionRule_NP->WP,NN,	1.0000133523718597	
ProductionRule	ProductionRule_S->NP,:,VP,	1.0000133523718597	
ProductionRule	ProductionRule_NP->PRP$,ADJP,JJ,NN,	1.0000133523718597	
ProductionRule	ProductionRule_NP->NP,:,NP,:,SBAR,	1.0000133523718597	
ProductionRule	ProductionRule_FRAG->CC,NP,	1.0000137659677377	
ProductionRule	ProductionRule_NP->ADJP,NN,	1.0000153147322135	
ProductionRule	ProductionRule_SBAR->IN,NN,S,	1.0000160201982564	
ProductionRule	ProductionRule_NP->NP,CONJP,NP,	1.0000161843904842	
ProductionRule	ProductionRule_VP->VBG,SBAR,	1.0000178463868448	
ProductionRule	ProductionRule_S->S,CC,S,	1.000018940471929	
ProductionRule	ProductionRule_S->NP,ADJP,	1.0000201248490046	
ProductionRule	ProductionRule_VP->VB,NP,PRT,	1.0000219339448813	
ProductionRule	ProductionRule_S->PP,NP,VP,	1.0000228543533232	
ProductionRule	ProductionRule_VP->VBD,NP,PP,SBAR,	1.000022874275047	
ProductionRule	ProductionRule_VP->VBD,NP,PP,	1.000023197689363	
ProductionRule	ProductionRule_VP->VB,ADVP,PP,	1.0000251183653437	
ProductionRule	ProductionRule_NP->DT,JJS,	1.0000278753997685	
ProductionRule	ProductionRule_VP->VBP,NP,SBAR,	1.0000308850755943	
ProductionRule	ProductionRule_NP->NP,NN,	1.0000385339301214	
ProductionRule	ProductionRule_VP->VBG,NP,PP,	1.0000400501304054	
ProductionRule	ProductionRule_VP->VBD,S,	1.0000456031223997	
ProductionRule	ProductionRule_NP->DT,JJ,NN,NN,	1.000052155466404	
ProductionRule	ProductionRule_NP->DT,NNP,	1.0000530328327708	
ProductionRule	ProductionRule_NP->NP,VP,	1.0000569306846223	
ProductionRule	ProductionRule_PRN->-LRB-,S,-RRB-,	1.0000592992602049	
ProductionRule	ProductionRule_VP->VBZ,VP,	1.0000686191037178	
ProductionRule	ProductionRule_NP->NP,NP,	1.0000697048153753	
ProductionRule	ProductionRule_NP->NN,CC,NN,	1.0000778450155994	
ProductionRule	ProductionRule_S->S,,,CC,S,.,	1.0000796139309673	
ProductionRule	ProductionRule_NP->JJ,NNS,	1.0001250368102916	
ProductionRule	ProductionRule_VP->VBZ,S,	1.0001524626707174	
ProductionRule	ProductionRule_VP->VB,S,	1.000157495799036	
ProductionRule	ProductionRule_VP->VB,ADJP,	1.0001767914623267	
ProductionRule	ProductionRule_VP->VBP,SBAR,	1.0001841667276488	
ProductionRule	ProductionRule_NP->NN,NN,	1.0001971788397248	
ProductionRule	ProductionRule_VP->MD,RB,VP,	1.0002304657757366	
ProductionRule	ProductionRule_NP->DT,JJ,NN,	1.0006259665741868	
ProductionRule	ProductionRule_NP->NP,SBAR,	1.000815619346063	
ProductionRule	ProductionRule_VP->VB,NP,	1.0009513706048836	
ProductionRule	ProductionRule_SBAR->WHNP,S,	1.0009744324365673	
ProductionRule	ProductionRule_NP->NP,PP,	1.0016974698913388	
ProductionRule	ProductionRule_PP->IN,NP,	1.002498729557958	
ProductionRule	ProductionRule_NP->DT,NN,	1.0030442601838478	


==> figures/features2/features_embeddings.tsv <==
# category, feature_name, length-scale
embeddings	Emb_dimension_250	0.4071885833004096	
embeddings	Emb_dimension_19	0.485448395638028	
embeddings	Emb_dimension_205	0.5180963546858933	
embeddings	Emb_dimension_291	0.5878331430574741	
embeddings	Emb_dimension_173	0.59443330833549	
embeddings	Emb_dimension_60	0.6109628688660024	
embeddings	Emb_dimension_180	0.6113833514535745	
embeddings	Emb_dimension_111	0.6127860926571956	
embeddings	Emb_dimension_227	0.6165587712975865	
embeddings	Emb_dimension_86	0.625544456019296	
embeddings	Emb_dimension_296	0.6262733478430074	
embeddings	Emb_dimension_115	0.6373741396385202	
embeddings	Emb_dimension_107	0.6379358145691552	
embeddings	Emb_dimension_16	0.6462824732085497	
embeddings	Emb_dimension_271	0.657936883090007	
embeddings	Emb_dimension_27	0.6692973794376131	
embeddings	Emb_dimension_133	0.6748788220711825	
embeddings	Emb_dimension_217	0.6749499806273043	
embeddings	Emb_dimension_220	0.6778470412275758	
embeddings	Emb_dimension_241	0.6795639915869238	
embeddings	Emb_dimension_122	0.6808284563451961	
embeddings	Emb_dimension_150	0.686444982221907	
embeddings	Emb_dimension_89	0.6882384671847366	
embeddings	Emb_dimension_156	0.6915113579449214	
embeddings	Emb_dimension_191	0.6947701484339595	
embeddings	Emb_dimension_40	0.6950039981545234	
embeddings	Emb_dimension_61	0.7034170730167147	
embeddings	Emb_dimension_166	0.7124872901668692	
embeddings	Emb_dimension_85	0.713207308131107	
embeddings	Emb_dimension_80	0.7185306251330255	
embeddings	Emb_dimension_197	0.7227449790676392	
embeddings	Emb_dimension_10	0.7228826373243926	
embeddings	Emb_dimension_224	0.724979773129163	
embeddings	Emb_dimension_222	0.7311234175182714	
embeddings	Emb_dimension_101	0.7389350191294489	
embeddings	Emb_dimension_130	0.7392041333219275	
embeddings	Emb_dimension_54	0.7412562584224608	
embeddings	Emb_dimension_192	0.7476325285138119	
embeddings	Emb_dimension_285	0.753831826888791	
embeddings	Emb_dimension_256	0.7570468878344556	
embeddings	Emb_dimension_212	0.7635165142698928	
embeddings	Emb_dimension_290	0.763639792264979	
embeddings	Emb_dimension_248	0.764684446359288	
embeddings	Emb_dimension_165	0.7670498760107942	
embeddings	Emb_dimension_152	0.7734819274623754	
embeddings	Emb_dimension_170	0.7789239109065845	
embeddings	Emb_dimension_282	0.7798626184009334	
embeddings	Emb_dimension_114	0.7857688670812643	
embeddings	Emb_dimension_168	0.7868771225929375	
embeddings	Emb_dimension_38	0.7882755153792573	
embeddings	Emb_dimension_99	0.7885050812664787	
embeddings	Emb_dimension_65	0.792902733692779	
embeddings	Emb_dimension_284	0.7935984218271768	
embeddings	Emb_dimension_245	0.7944426743794232	
embeddings	Emb_dimension_43	0.7948532113542539	
embeddings	Emb_dimension_211	0.7963169959203814	
embeddings	Emb_dimension_70	0.8010778306936068	
embeddings	Emb_dimension_275	0.8077008650331852	
embeddings	Emb_dimension_63	0.8089603489022238	
embeddings	Emb_dimension_79	0.809825035120026	
embeddings	Emb_dimension_186	0.8249504577948267	
embeddings	Emb_dimension_265	0.8255924460646454	
embeddings	Emb_dimension_48	0.8264101621152331	
embeddings	Emb_dimension_244	0.8278410920965055	
embeddings	Emb_dimension_49	0.834370478895208	
embeddings	Emb_dimension_235	0.8374107602751604	
embeddings	Emb_dimension_257	0.8390920183958958	
embeddings	Emb_dimension_105	0.8422648527493145	
embeddings	Emb_dimension_172	0.8441257161309077	
embeddings	Emb_dimension_289	0.8447179471648776	
embeddings	Emb_dimension_267	0.8452944289719703	
embeddings	Emb_dimension_229	0.8458705672673295	
embeddings	Emb_dimension_174	0.8467805101941049	
embeddings	Emb_dimension_260	0.8473749577907128	
embeddings	Emb_dimension_7	0.8529725450315739	
embeddings	Emb_dimension_113	0.8539926248343349	
embeddings	Emb_dimension_110	0.8562320985707197	
embeddings	Emb_dimension_226	0.8575155140415506	
embeddings	Emb_dimension_1	0.8585732633993602	
embeddings	Emb_dimension_132	0.8600685904141159	
embeddings	Emb_dimension_121	0.8607002194276163	
embeddings	Emb_dimension_20	0.8617426776295838	
embeddings	Emb_dimension_251	0.8632753313043384	
embeddings	Emb_dimension_294	0.8645043595830554	
embeddings	Emb_dimension_155	0.8658299433090025	
embeddings	Emb_dimension_104	0.8664944691023951	
embeddings	Emb_dimension_36	0.8674239120205796	
embeddings	Emb_dimension_87	0.8702272355774665	
embeddings	Emb_dimension_218	0.8735785161989315	
embeddings	Emb_dimension_83	0.877054087895367	
embeddings	Emb_dimension_232	0.8792366953880855	
embeddings	Emb_dimension_140	0.8796780609712795	
embeddings	Emb_dimension_237	0.8901892402845052	
embeddings	Emb_dimension_216	0.8945188104825508	
embeddings	Emb_dimension_299	0.8989213169198301	
embeddings	Emb_dimension_22	0.9009345803115704	
embeddings	Emb_dimension_2	0.9083069176378121	
embeddings	Emb_dimension_28	0.9107004963332954	
embeddings	Emb_dimension_15	0.9122008455596712	
embeddings	Emb_dimension_204	0.9130276630825694	
embeddings	Emb_dimension_228	0.9138898451696995	
embeddings	Emb_dimension_9	0.9140149560417103	
embeddings	Emb_dimension_181	0.9147667314709331	
embeddings	Emb_dimension_252	0.9157344965737402	
embeddings	Emb_dimension_259	0.9165083840322958	
embeddings	Emb_dimension_127	0.9189330651172133	
embeddings	Emb_dimension_175	0.9196294831509952	
embeddings	Emb_dimension_153	0.9231763262899493	
embeddings	Emb_dimension_96	0.9250787213572025	
embeddings	Emb_dimension_26	0.9252037941037041	
embeddings	Emb_dimension_171	0.9259788102898778	
embeddings	Emb_dimension_84	0.9275944604296728	
embeddings	Emb_dimension_177	0.9279706246252519	
embeddings	Emb_dimension_144	0.9302936378151896	
embeddings	Emb_dimension_118	0.9344754117911798	
embeddings	Emb_dimension_193	0.9381780669756509	
embeddings	Emb_dimension_17	0.9402864813077354	
embeddings	Emb_dimension_169	0.9454118391255923	
embeddings	Emb_dimension_288	0.9469836098082614	
embeddings	Emb_dimension_283	0.9527838149469492	
embeddings	Emb_dimension_279	0.9534498217020682	
embeddings	Emb_dimension_199	0.9541950944217208	
embeddings	Emb_dimension_148	0.9544401192844548	
embeddings	Emb_dimension_31	0.9554250540075039	
embeddings	Emb_dimension_162	0.9574153685078656	
embeddings	Emb_dimension_3	0.9580793104046268	
embeddings	Emb_dimension_277	0.9583924191815518	
embeddings	Emb_dimension_57	0.9599855594114878	
embeddings	Emb_dimension_297	0.960557518866666	
embeddings	Emb_dimension_116	0.9628410940039478	
embeddings	Emb_dimension_249	0.963378597227833	
embeddings	Emb_dimension_270	0.9650330046106884	
embeddings	Emb_dimension_154	0.9664997560525084	
embeddings	Emb_dimension_194	0.966527601082402	
embeddings	Emb_dimension_233	0.9677080406887646	
embeddings	Emb_dimension_149	0.9680265881455441	
embeddings	Emb_dimension_73	0.9698531111998667	
embeddings	Emb_dimension_163	0.9700274436080504	
embeddings	Emb_dimension_158	0.9713837045935737	
embeddings	Emb_dimension_292	0.9714080243208368	
embeddings	Emb_dimension_5	0.9735053765878645	
embeddings	Emb_dimension_13	0.9742954447891604	
embeddings	Emb_dimension_47	0.9755150464949205	
embeddings	Emb_dimension_62	0.9796888284163225	
embeddings	Emb_dimension_258	0.9820328293746968	
embeddings	Emb_dimension_71	0.9834038730662481	
embeddings	Emb_dimension_64	0.9844654258367885	
embeddings	Emb_dimension_146	0.9850745111018109	
embeddings	Emb_dimension_189	0.9867127231486318	
embeddings	Emb_dimension_238	0.9878374098896195	
embeddings	Emb_dimension_44	0.9893886323185708	
embeddings	Emb_dimension_55	0.991430644313003	
embeddings	Emb_dimension_137	0.9920642496597042	
embeddings	Emb_dimension_266	0.9925531426737662	
embeddings	Emb_dimension_8	0.9934422959662159	
embeddings	Emb_dimension_239	0.9936303630122996	
embeddings	Emb_dimension_11	0.9945062630446021	
embeddings	Emb_dimension_32	0.9957683332975773	
embeddings	Emb_dimension_108	0.9969007021370843	
embeddings	Emb_dimension_109	0.9997085808638211	
embeddings	Emb_dimension_159	1.0010427252555933	
embeddings	Emb_dimension_254	1.0022925906940305	
embeddings	Emb_dimension_268	1.0027144288650223	
embeddings	Emb_dimension_56	1.0033006668978757	
embeddings	Emb_dimension_274	1.004329478120932	
embeddings	Emb_dimension_298	1.0048129544798008	
embeddings	Emb_dimension_142	1.0048791987797074	
embeddings	Emb_dimension_29	1.004940018293568	
embeddings	Emb_dimension_102	1.0049521813311137	
embeddings	Emb_dimension_98	1.0050403064049633	
embeddings	Emb_dimension_247	1.0054501317202897	
embeddings	Emb_dimension_151	1.0058548174652509	
embeddings	Emb_dimension_124	1.007632249293309	
embeddings	Emb_dimension_138	1.008204092013402	
embeddings	Emb_dimension_195	1.0086778914004864	
embeddings	Emb_dimension_125	1.0089283127671482	
embeddings	Emb_dimension_37	1.010367919529072	
embeddings	Emb_dimension_242	1.0112957384916883	
embeddings	Emb_dimension_176	1.0115881463058194	
embeddings	Emb_dimension_34	1.0116665331620918	
embeddings	Emb_dimension_246	1.0129592180779814	
embeddings	Emb_dimension_68	1.0142061633995734	
embeddings	Emb_dimension_76	1.014435167077834	
embeddings	Emb_dimension_106	1.0146556654722916	
embeddings	Emb_dimension_261	1.014716094246755	
embeddings	Emb_dimension_230	1.015273752214823	
embeddings	Emb_dimension_145	1.0155319443948425	
embeddings	Emb_dimension_269	1.0157386227920764	
embeddings	Emb_dimension_39	1.0157840504519604	
embeddings	Emb_dimension_281	1.0159556657745683	
embeddings	Emb_dimension_53	1.0159577582924437	
embeddings	Emb_dimension_4	1.0160259920953085	
embeddings	Emb_dimension_213	1.0160333714095233	
embeddings	Emb_dimension_139	1.017109654659215	
embeddings	Emb_dimension_67	1.0171518577690715	
embeddings	Emb_dimension_287	1.0172194260785685	
embeddings	Emb_dimension_95	1.0180272915861552	
embeddings	Emb_dimension_141	1.0186303682661322	
embeddings	Emb_dimension_88	1.0195927206705275	
embeddings	Emb_dimension_77	1.019776935417482	
embeddings	Emb_dimension_41	1.019897726313593	
embeddings	Emb_dimension_280	1.0207909448214987	
embeddings	Emb_dimension_263	1.0211660619573653	
embeddings	Emb_dimension_51	1.0213452979975062	
embeddings	Emb_dimension_21	1.021525083616316	
embeddings	Emb_dimension_78	1.0220297242655167	
embeddings	Emb_dimension_72	1.0233074129904354	
embeddings	Emb_dimension_272	1.0234166701911427	
embeddings	Emb_dimension_198	1.023513718583272	
embeddings	Emb_dimension_157	1.0249905780517254	
embeddings	Emb_dimension_161	1.0255096351576394	
embeddings	Emb_dimension_81	1.0260161150108513	
embeddings	Emb_dimension_264	1.0261530192762183	
embeddings	Emb_dimension_255	1.026657676213874	
embeddings	Emb_dimension_243	1.0269651481384616	
embeddings	Emb_dimension_147	1.0271719621819628	
embeddings	Emb_dimension_18	1.0278352020287758	
embeddings	Emb_dimension_135	1.0278487877736535	
embeddings	Emb_dimension_203	1.030048334961646	
embeddings	Emb_dimension_112	1.0304073826362206	
embeddings	Emb_dimension_58	1.0311341344451777	
embeddings	Emb_dimension_188	1.031430463678444	
embeddings	Emb_dimension_33	1.031512222548845	
embeddings	Emb_dimension_92	1.0332946869359059	
embeddings	Emb_dimension_69	1.0334308804447878	
embeddings	Emb_dimension_208	1.0335571567044333	
embeddings	Emb_dimension_286	1.033647606950985	
embeddings	Emb_dimension_179	1.0342165786853281	
embeddings	Emb_dimension_202	1.0350915294025156	
embeddings	Emb_dimension_52	1.0359442678043487	
embeddings	Emb_dimension_93	1.0361613527632876	
embeddings	Emb_dimension_45	1.0362731938015677	
embeddings	Emb_dimension_129	1.036617863174564	
embeddings	Emb_dimension_12	1.0366358771279693	
embeddings	Emb_dimension_35	1.0379218896871258	
embeddings	Emb_dimension_117	1.037971553737116	
embeddings	Emb_dimension_164	1.0400662244420198	
embeddings	Emb_dimension_183	1.040066715379913	
embeddings	Emb_dimension_25	1.041693633871388	
embeddings	Emb_dimension_82	1.0420427758838076	
embeddings	Emb_dimension_126	1.0424974444415038	
embeddings	Emb_dimension_94	1.042636344339455	
embeddings	Emb_dimension_6	1.0428986865728853	
embeddings	Emb_dimension_240	1.0435530159126238	
embeddings	Emb_dimension_103	1.0438254397934403	
embeddings	Emb_dimension_59	1.044027178263208	
embeddings	Emb_dimension_200	1.0450657096404243	
embeddings	Emb_dimension_14	1.0457370985283225	
embeddings	Emb_dimension_66	1.0459489328392315	
embeddings	Emb_dimension_0	1.046477117026394	
embeddings	Emb_dimension_90	1.047360918963313	
embeddings	Emb_dimension_209	1.0478663941165118	
embeddings	Emb_dimension_50	1.048502364073493	
embeddings	Emb_dimension_91	1.0494304555884515	
embeddings	Emb_dimension_262	1.049475164942724	
embeddings	Emb_dimension_234	1.0503428102238377	
embeddings	Emb_dimension_23	1.051245576257226	
embeddings	Emb_dimension_119	1.0514527696682534	
embeddings	Emb_dimension_190	1.0516004321890833	
embeddings	Emb_dimension_223	1.0525868938195817	
embeddings	Emb_dimension_30	1.052883492769802	
embeddings	Emb_dimension_160	1.0541270087767145	
embeddings	Emb_dimension_120	1.0546500814478783	
embeddings	Emb_dimension_295	1.0546810615342013	
embeddings	Emb_dimension_100	1.0554115153093169	
embeddings	Emb_dimension_210	1.056471030408812	
embeddings	Emb_dimension_201	1.056598708475423	
embeddings	Emb_dimension_185	1.0573079916760317	
embeddings	Emb_dimension_143	1.0575824795488806	
embeddings	Emb_dimension_136	1.0580984187592541	
embeddings	Emb_dimension_42	1.0582548474994264	
embeddings	Emb_dimension_123	1.058291616360992	
embeddings	Emb_dimension_236	1.05866947360366	
embeddings	Emb_dimension_187	1.05898533657006	
embeddings	Emb_dimension_273	1.0596913907672048	
embeddings	Emb_dimension_74	1.0597120965511828	
embeddings	Emb_dimension_182	1.0605013392977996	
embeddings	Emb_dimension_221	1.060615603471883	
embeddings	Emb_dimension_178	1.0606197605096663	
embeddings	Emb_dimension_215	1.0607857127655516	
embeddings	Emb_dimension_293	1.0614472863717714	
embeddings	Emb_dimension_196	1.0623933826362253	
embeddings	Emb_dimension_214	1.0628755363798235	
embeddings	Emb_dimension_134	1.0632056174886109	
embeddings	Emb_dimension_24	1.0643632828524423	
embeddings	Emb_dimension_75	1.064954789408279	
embeddings	Emb_dimension_128	1.0651410384099762	
embeddings	Emb_dimension_253	1.066870961521507	
embeddings	Emb_dimension_219	1.0688760086129732	
embeddings	Emb_dimension_46	1.0713055823358673	
embeddings	Emb_dimension_131	1.0717075073258389	
embeddings	Emb_dimension_231	1.072261040414946	
embeddings	Emb_dimension_207	1.0726866939495117	
embeddings	Emb_dimension_97	1.073432363657004	
embeddings	Emb_dimension_184	1.0744622303775895	
embeddings	Emb_dimension_278	1.0825326468677339	
embeddings	Emb_dimension_206	1.0889462909978451	
embeddings	Emb_dimension_276	1.0892139695388603	
embeddings	Emb_dimension_167	1.1082497820038184	
embeddings	Emb_dimension_225	1.1121073742023992	


==> figures/features2/features_other.tsv <==
# category, feature_name, length-scale
other	sentimentPositive	0.6355431088500876	
other	word_more_6_letters_ratio	0.7344312322098291	
other	sentimentVeryNegative	0.8416326278215639	
other	sentimentNeutral	0.8998430806467608	
other	SuperlativeRatioAdj	0.9426734793228577	
other	sentimentNegative	0.9673520969857821	
other	word_more_6_letters	0.9825267204024778	
other	InterjectionRate	0.9858398639402394	
other	SuperlativeRatioAdv	0.986932545626223	
other	de.tudarmstadt.ukp.dkpro.core.api.ner.type.Location	0.9887470607517	
other	QuestionRatio	0.9917478725960654	
other	FutureVsPastVerbRatio	0.9980035362408648	
other	de.tudarmstadt.ukp.dkpro.core.api.ner.type.Person	0.9981108958079412	
other	oovWordsCount	0.9984176415964134	
other	ModalVerbCan	0.9988525045818146	
other	sentence_length	0.9997193971802012	
other	ModalVerbsUncertain	0.999758187056081	
other	ModalVerbsRatio	0.9998336190968619	
other	FutureVerbRatio	0.9998707133312392	
other	ModalVerbMay	0.9999189073765443	
other	minimum_length	0.9999322341774446	
other	PastVerbRatio	0.9999467901156519	
other	EndingOus	0.999951033099579	
other	EndingLess	0.9999513055285728	
other	ModalVerbMight	0.999957619261307	
other	EndingIble	0.9999606257792195	
other	EndingAble	0.9999624306799781	
other	EndingFul	0.9999796304171049	
other	spell_skill	0.9999812033028607	
other	ModalVerbShall	0.9999975394985832	
other	EndingIve	1.0000143603649856	
other	EndingIc	1.0000189292536774	
other	ModalVerbWill	1.000025501296223	
other	EndingAl	1.0000302636798488	
other	de.tudarmstadt.ukp.dkpro.core.api.ner.type.Organization	1.000047287594375	
other	ModalVerbMust	1.0000598335565152	
other	ModalVerbWould	1.000114076481917	
other	ModalVerbCould	1.000122312198354	
other	ModalVerbShould	1.000183717409161	
other	ExclamationRatio	1.0006392100114354	
other	DependencyTreeDepth	1.0006810571239722	
other	PronounRate	1.0120685001788585	
other	CONTEXTUALITY_MEASURE_FN	1.015166229920004	
other	ArticleRate	1.0189766408105023	
other	NounRate	1.0222738372265625	
other	PrepositionRate	1.0369738068704446	
other	VerbRate	1.0413477392688164	
other	AdverbRate	1.0617646264868492	
other	AdjectiveRate	1.0746854584064025	
other	sentimentVeryPositive	3.001340616651393	

